xCHEM: SDR-Based Multi-Link Channel Emulator for Real-Time Hardware-in-the-Loop Digital-Twin

This paper presents xCHEM, a radio-frequency channel emulator that inserts programmable channels between physical radios using a single NI USRP X4xx software-defined radio. External channel models stream impulse responses to its field-programmable gate array without firmware changes or interruption of signal processing. A streaming datapath implements six independently configurable directional channels across four radio interfaces. Each channel uses a sparse finite impulse response filter whose memory-backed delays decouple delay span from multiplier resources. The real and complex variants support 32 and 16 nonzero taps, respectively, with a maximum delay of 16666.62 ns and 4.069 ns resolution. Coefficient scaling and arithmetic right shifts control attenuation. Hardware measurements show root-mean-square errors of 9.5 ps in delay over the full span and 0.11 dB in attenuation. Multipath delays are recovered within one sample. An FPGA coefficient engine produces tested Doppler shifts from +/-1 Hz to +/-1 MHz with mean frequency errors below 0.032 Hz relative to quantized commands after carrier-offset calibration; at 200 Hz, it reduces the measured near-carrier spur by 53.3 dB compared with 1 kHz host updates.

==> data/attenuation_bitshift.csv <==
expected_db,DL0_meas,DL0_std,DL1_meas,DL1_std,DL2_meas,DL2_std
0,-0.0579307039,0.0076106947,-0.0091787936,0.0129534922,0.00390353432,0.0118112605
6.02,5.95721872,0.0134620491,5.92734459,0.028891273,5.95958224,0.0183707883
12.04,11.9920188,0.0341075245,11.9262016,0.0486552457,11.9642103,0.0203795015
18.06,17.9794606,0.0185077717,17.9361128,0.0584986994,17.9725036,0.0407896148
24.08,23.9475596,0.0316839814,23.8991007,0.104540738,24.0202173,0.0615905856
30.1,30.0067375,0.0450611039,29.9308022,0.161945404,30.0998825,0.108705008
36.12,36.1146005,0.113301947,36.0495629,0.0718804596,36.2487083,0.230235071
42.14,42.2153099,0.210549363,41.9921186,0.196443227,42.1559691,0.286906254
48.16,48.4681725,0.415761319,48.0602839,0.409194267,48.5160329,0.373842844
54.18,52.1833174,0.450002909,52.9611819,0.57544895,54.0902559,0.641989574
60.2,52.6300022,0.687333049,56.2372066,0.86546887,56.6620275,1.04450189
66.22,52.4404195,0.365747501,57.2525811,0.965023215,57.3682835,1.50699606
72.24,52.4385907,0.749222922,57.0545539,1.20733614,57.0230133,0.865647573


==> data/attenuation_bitshift_error.csv <==
expected_db,DL0_err,DL0_std,DL1_err,DL1_std,DL2_err,DL2_std
0,-0.0579307039,0.0076106947,-0.0091787936,0.0129534922,0.00390353432,0.0118112605
6.02,-0.0627812779,0.0134620491,-0.0926554109,0.028891273,-0.060417762,0.0183707883
12.04,-0.0479812172,0.0341075245,-0.11379843,0.0486552457,-0.0757897342,0.0203795015
18.06,-0.0805394258,0.0185077717,-0.123887242,0.0584986994,-0.0874964245,0.0407896148
24.08,-0.132440397,0.0316839814,-0.180899328,0.104540738,-0.0597827216,0.0615905856
30.1,-0.0932624955,0.0450611039,-0.169197843,0.161945404,-0.000117506404,0.108705008
36.12,-0.00539952498,0.113301947,-0.070437105,0.0718804596,0.128708311,0.230235071
42.14,0.0753098661,0.210549363,-0.147881411,0.196443227,0.0159691165,0.286906254
48.16,0.308172542,0.415761319,-0.099716132,0.409194267,0.356032902,0.373842844
54.18,-1.99668263,0.450002909,-1.2188181,0.57544895,-0.0897440522,0.641989574
60.2,-7.56999781,0.687333049,-3.96279343,0.86546887,-3.53797253,1.04450189
66.22,-13.7795805,0.365747501,-8.96741891,0.965023215,-8.85171647,1.50699606
72.24,-19.8014093,0.749222922,-15.1854461,1.20733614,-15.2169867,0.865647573


==> data/attenuation_combined.csv <==
expected_db,measured_db
42.08,42.2107385
42.08,41.9295696
42.08,42.1796655


==> data/attenuation_error.csv <==
expected_db,DL0_err,DL0_std,DL1_err,DL1_std,DL2_err,DL2_std
6,-0.018570108,0.0122332469,-0.0298076729,0.0216489389,-0.0541730232,0.00908415783
12,-0.00981845581,0.0243670307,-0.0758946257,0.0414817769,-0.075706515,0.010814636
18,-0.049405231,0.0295796722,-0.106716449,0.0528178177,-0.0742145991,0.0445070518
24,-0.0822192279,0.0212617003,-0.154001169,0.0458676466,0.0085266522,0.0806987601
30,-0.03727062,0.0438606997,-0.209482788,0.126209248,0.0713474172,0.170173543
36,0.100503396,0.100492412,-0.125278878,0.130533826,0.00892608646,0.186800474
42,0.268152717,0.251860932,-0.077142344,0.223476309,0.141733959,0.327287906


==> data/cir_mp_2tap_6dB_500.csv <==
t_us,cir_db
-2.019,-67.5088888
-2.011,-75.4205828
-2.003,-61.4256279
-1.995,-69.6737621
-1.987,-79.8758828
-1.979,-88.793719
-1.971,-82.5935135
-1.963,-90.8216776
-1.955,-82.5664146
-1.947,-89.0335173
-1.939,-112.040353
-1.931,-81.8005472
-1.923,-84.7534205
-1.915,-91.9475451
-1.907,-91.3898726
-1.899,-97.8252446
-1.891,-85.7602956
-1.883,-85.0911137
-1.875,-96.3252931
-1.867,-81.6521133
-1.859,-113.947661
-1.851,-82.9595155
-1.843,-81.8939508
-1.835,-92.4328033
-1.827,-82.2847971
-1.819,-92.647872
-1.811,-87.4293071
-1.803,-92.1936672
-1.795,-90.9719051
-1.787,-80.1797138
-1.779,-93.7104612
-1.771,-85.5765795
-1.763,-89.6546249
-1.755,-86.8395142
-1.747,-78.5223725
-1.739,-86.0372602
-1.731,-78.151591
-1.723,-99.5455998
-1.715,-99.811959
-1.707,-81.715179
-1.699,-94.1152333
-1.691,-77.7507513
-1.683,-91.4275717
-1.675,-85.9401857
-1.667,-90.1579231
-1.659,-95.1547384
-1.651,-89.4440029
-1.643,-82.5253371
-1.635,-81.9811087
-1.627,-96.9308893
-1.619,-92.165899
-1.611,-91.05456
-1.603,-84.3121733
-1.595,-85.2895738
-1.587,-100.665322
-1.579,-95.4848816
-1.571,-78.9561524
-1.563,-99.7667548
-1.555,-87.5032663
-1.547,-80.4700711
-1.539,-89.3322311
-1.531,-95.3551456
-1.523,-80.7496613
-1.515,-81.5540721
-1.507,-79.5125926
-1.499,-85.0656945
-1.491,-98.9167579
-1.483,-91.1822161
-1.475,-87.543758
-1.467,-104.673978
-1.459,-78.5625402
-1.451,-82.9815445
-1.443,-83.4880074
-1.435,-97.01617
-1.427,-83.6672353
-1.419,-81.0705236
-1.411,-79.477166
-1.403,-78.218845
-1.395,-77.6734019
-1.387,-101.193419
-1.379,-93.7035586
-1.371,-91.3901456
-1.363,-79.553608
-1.355,-76.8182178
-1.347,-84.4478941
-1.339,-86.2242963
-1.331,-121.300979
-1.323,-87.0964096
-1.315,-83.9194626
-1.307,-83.6755191
-1.299,-79.8707308
-1.291,-106.578057
-1.283,-103.669419
-1.275,-86.0052984
-1.267,-91.2185414
-1.259,-86.1193818
-1.251,-97.3998706
-1.243,-105.913544
-1.235,-82.2345222
-1.227,-82.0774154
-1.219,-83.0193005
-1.211,-85.1805115
-1.203,-93.9890778
-1.195,-95.2572018
-1.187,-89.4360484
-1.179,-83.2700519
-1.171,-99.4483092
-1.163,-80.1023767
-1.155,-80.8312127
-1.147,-76.0814493
-1.139,-69.0693196
-1.131,-84.5735097
-1.123,-79.6147248
-1.115,-79.8628547
-1.107,-78.9339903
-1.099,-86.4322305
-1.091,-95.0265593
-1.083,-80.2003284
-1.075,-90.1535105
-1.067,-83.7798522
-1.059,-85.8546287
-1.051,-90.4268298
-1.043,-128.097423
-1.035,-85.1618101
-1.027,-76.3821562
-1.019,-89.2013915
-1.011,-83.534559
-1.003,-89.4819301
-0.995,-96.7683631
-0.987,-93.029417
-0.979,-104.839691
-0.971,-81.873329
-0.963,-85.5154255
-0.955,-101.005002
-0.947,-97.8105932
-0.939,-78.9453559
-0.931,-85.2017137
-0.923,-78.8255711
-0.915,-88.8949192
-0.907,-106.160077
-0.899,-91.8560158
-0.891,-81.7938926
-0.883,-75.651971
-0.875,-89.0581699
-0.867,-82.4043981
-0.859,-107.644724
-0.851,-83.644614
-0.843,-76.182726
-0.835,-97.7199966
-0.827,-77.8386901
-0.819,-90.1374301
-0.811,-87.8557537
-0.803,-85.7808712
-0.795,-95.2390119
-0.787,-78.4514156
-0.779,-90.1842465
-0.771,-82.2040413
-0.763,-88.0718974
-0.755,-98.2856711
-0.747,-93.4227158
-0.739,-81.3880406
-0.731,-76.6148568
-0.723,-93.6225138
-0.715,-76.6479871
-0.707,-72.6849805
-0.699,-61.4674858
-0.691,-51.1434421
-0.683,-37.2345119
-0.675,-44.6864911
-0.667,-70.8854821
-0.659,-102.973988
-0.651,-83.2359544
-0.643,-84.5202299
-0.635,-109.074499
-0.627,-84.6348448
-0.619,-99.2619164
-0.611,-82.2453367
-0.603,-85.0958081
-0.595,-97.4779482
-0.587,-81.9668292
-0.579,-93.5523518
-0.571,-90.0820685
-0.563,-92.8259548
-0.555,-84.5765748
-0.547,-81.6632778
-0.539,-85.1570107
-0.531,-81.0619417
-0.523,-79.8458909
-0.515,-90.6777146
-0.507,-88.0735014
-0.499,-88.5107024
-0.491,-77.8820253
-0.483,-93.9127268
-0.475,-82.9645399
-0.467,-98.537757
-0.459,-84.6388372
-0.451,-87.0306551
-0.443,-82.9889927
-0.435,-80.482497
-0.427,-82.7812633
-0.419,-93.5602947
-0.411,-87.0343905
-0.403,-81.0515188
-0.395,-83.3596604
-0.387,-110.577556
-0.379,-86.950292
-0.371,-91.2736031
-0.363,-92.7342175
-0.355,-86.5852019
-0.347,-84.3663258
-0.339,-96.9937253
-0.331,-95.7072443
-0.323,-82.9473677
-0.315,-84.9237451
-0.307,-85.5931002
-0.299,-96.2583895
-0.291,-91.1372655
-0.283,-117.782111
-0.275,-88.4426877
-0.267,-86.350461
-0.259,-82.4935177
-0.251,-94.435283
-0.243,-77.8716386
-0.235,-92.6159947
-0.227,-80.232474
-0.219,-81.6186949
-0.211,-82.0827007
-0.203,-80.0325628
-0.195,-80.8476795
-0.187,-98.0479256
-0.179,-91.1979268
-0.171,-90.7606253
-0.163,-80.7181004
-0.155,-81.9446716
-0.147,-89.0167113
-0.139,-100.968155
-0.131,-110.847796
-0.123,-80.8137579
-0.115,-82.9388185
-0.107,-83.895998
-0.099,-80.890963
-0.091,-85.4741826
-0.083,-81.167694
-0.075,-91.6959575
-0.067,-75.2066238
-0.059,-63.1966445
-0.051,-58.7640087
-0.043,-58.6924922
-0.035,-48.2467231
-0.027,-34.0164513
-0.019,-25.1073865
-0.011,-23.7076994
-0.003,-3.45344341
0.005,-13.5960281
0.013,-30.8763308
0.021,-38.797608
0.029,-49.3234931
0.037,-40.6839724
0.045,-40.8225481
0.053,-45.0828479
0.061,-52.2762412
0.069,-63.5470418
0.077,-72.8183191
0.085,-76.5226616
0.093,-97.1467035
0.101,-87.697306
0.109,-107.703096
0.117,-84.5550183
0.125,-89.1986252
0.133,-78.5453747
0.141,-92.2025918
0.149,-89.0418365
0.157,-98.2433958
0.165,-85.7251762
0.173,-75.560377
0.181,-80.5245712
0.189,-77.6303739
0.197,-96.2803404
0.205,-95.4374105
0.213,-117.683851
0.221,-101.757932
0.229,-86.1274044
0.237,-92.5336916
0.245,-104.087422
0.253,-117.992667
0.261,-81.3622927
0.269,-93.4923537
0.277,-102.298015
0.285,-97.8871555
0.293,-108.328097
0.301,-83.4101659
0.309,-89.5766665
0.317,-79.1467419
0.325,-103.354507
0.333,-91.3759539
0.341,-93.4341491
0.349,-79.3752358
0.357,-77.7955704
0.365,-97.0028529
0.373,-76.6656262
0.381,-93.1386226
0.389,-88.4913592
0.397,-82.8655854
0.405,-94.8519112
0.413,-78.5024667
0.421,-101.015984
0.429,-78.5646937
0.437,-98.0485624
0.445,-87.3583035
0.453,-84.2882262
0.461,-83.9110912
0.469,-77.7668541
0.477,-85.0617208
0.485,-85.7756266
0.493,-136.401047
0.501,-95.3720157
0.509,-89.3563581
0.517,-93.0941193
0.525,-80.6642151
0.533,-85.1743327
0.541,-97.6012491
0.549,-83.8874506
0.557,-79.1467249
0.565,-88.9766478
0.573,-99.3052021
0.581,-90.868174
0.589,-83.7772144
0.597,-82.056263
0.605,-85.6169053
0.613,-83.2756208
0.621,-86.9649324
0.629,-82.5486327
0.637,-78.9895936
0.645,-79.4018569
0.653,-79.9913703
0.661,-95.2372682
0.669,-81.3907595
0.677,-79.7467464
0.685,-82.7524422
0.693,-81.6753999
0.701,-85.6032402
0.709,-78.7506729
0.717,-91.7983491
0.725,-83.4153339
0.733,-101.148371
0.741,-88.9229635
0.749,-74.7859708
0.757,-80.4567155
0.765,-83.6517808
0.773,-96.3159982
0.781,-91.425723
0.789,-97.30287
0.797,-85.8931825
0.805,-76.5652856
0.813,-84.2897403
0.821,-85.9543115
0.829,-84.2289802
0.837,-91.2209254
0.845,-82.6399679
0.853,-92.9846135
0.861,-86.1818139
0.869,-98.0097557
0.877,-87.7143974
0.885,-83.5575117
0.893,-79.3061375
0.901,-95.7737644
0.909,-95.0224084
0.917,-92.8712164
0.925,-81.0664522
0.933,-84.4597686
0.941,-79.3341967
0.949,-96.5652235
0.957,-80.3198348
0.965,-95.3032802
0.973,-86.1328584
0.981,-80.2062596
0.989,-87.3780844
0.997,-79.7993372
1.005,-80.3906102
1.013,-85.2098726
1.021,-85.4841717
1.029,-83.9709546
1.037,-79.7247372
1.045,-85.405783
1.053,-85.2744945
1.061,-88.9172691
1.069,-99.8897802
1.077,-80.8730165
1.085,-98.1356726
1.093,-84.2581751
1.101,-78.4319125
1.109,-94.1189839
1.117,-85.3337522
1.125,-85.8196891
1.133,-90.9300988
1.141,-89.0279749
1.149,-91.9763471
1.157,-88.968686
1.165,-89.70235
1.173,-82.853344
1.181,-82.317841
1.189,-85.32779
1.197,-93.476392
1.205,-105.2814
1.213,-93.7465107
1.221,-80.2061054
1.229,-89.7458317
1.237,-80.6773646
1.245,-69.7386964
1.253,-91.8216792
1.261,-84.2870975
1.269,-96.0899276
1.277,-77.7941255
1.285,-79.7918621
1.293,-82.7828062
1.301,-102.552554
1.309,-114.84365
1.317,-81.6877058
1.325,-85.8598186
1.333,-79.722495
1.341,-97.1310758
1.349,-87.7377639
1.357,-88.7137367
1.365,-88.1009174
1.373,-76.0386157
1.381,-86.8037683
1.389,-80.7253051
1.397,-90.1993126
1.405,-88.8381984
1.413,-92.0205814
1.421,-94.1513007
1.429,-84.9103087
1.437,-94.7533009
1.445,-103.194656
1.453,-96.2818131
1.461,-81.5926531
1.469,-80.7060734
1.477,-82.0463943
1.485,-79.6049681
1.493,-88.3487522
1.501,-87.5790752
1.509,-88.1076187
1.517,-82.6667717
1.525,-99.5969164
1.533,-83.7814674
1.541,-89.0203263
1.549,-80.1977448
1.557,-75.1566585
1.565,-84.6679711
1.573,-82.7414221
1.581,-117.328002
1.589,-97.0463124
1.597,-79.7985818
1.605,-94.1808456
1.613,-80.4941332
1.621,-91.5660308
1.629,-87.6856176
1.637,-96.643133
1.645,-81.7000185
1.653,-84.8952734
1.661,-80.3000989
1.669,-76.7654472
1.677,-84.6071933
1.685,-82.0121971
1.693,-100.663845
1.701,-85.6841134
1.709,-87.1360817
1.717,-96.3019335
1.725,-77.0593775
1.733,-85.56201
1.741,-105.63006
1.749,-83.3542414
1.757,-89.4401722
1.765,-78.6873315
1.773,-85.0345745
1.781,-90.9958032
1.789,-83.4704784
1.797,-102.678869
1.805,-93.9702681
1.813,-91.6978458
1.821,-88.0003985
1.829,-120.280854
1.837,-105.936408
1.845,-80.7664352
1.853,-78.2901793
1.861,-89.4362019
1.869,-82.3346214
1.877,-80.0828786
1.885,-87.2364755
1.893,-85.4900076
1.901,-87.5951472
1.909,-80.2499227
1.917,-87.6916628
1.925,-92.2315001
1.933,-90.6244221
1.941,-81.6146765
1.949,-88.4781102
1.957,-83.5000668
1.965,-77.4994181
1.973,-77.2969965
1.981,-60.9233627
1.989,-51.0291916
1.997,-44.5805404
2.005,-40.9663521
2.013,-44.8544138
2.021,-53.8225034
2.029,-15.1595212
2.037,-8.61993842
2.045,-31.5838118
2.053,-29.3549431
2.061,-34.8548093
2.069,-40.3924363
2.077,-49.0156947
2.085,-66.5515073
2.093,-65.9611463
2.101,-65.2494194
2.109,-71.2037866
2.117,-77.3575373
2.125,-81.7155043
2.133,-87.3014482
2.141,-79.2070912
2.149,-92.4623126
2.157,-82.2465033
2.165,-86.0553302
2.173,-87.2099373
2.181,-78.7718477
2.189,-82.383127
2.197,-89.9902251
2.205,-78.3494965
2.213,-98.9846866
2.221,-83.5239034
2.229,-106.315446
2.237,-80.2318852
2.245,-85.9697166
2.253,-88.256686
2.261,-96.4849681
2.269,-94.1002886
2.277,-79.3305004
2.285,-88.7366083
2.293,-79.0104205
2.301,-80.1039164
2.309,-86.9276164
2.317,-88.8731372
2.325,-93.8758449
2.333,-97.4608047
2.341,-85.4052493
2.349,-87.2241409
2.357,-91.39693
2.365,-85.5036991
2.373,-86.8215082
2.381,-85.7488738
2.389,-85.1819852
2.397,-114.861365
2.405,-99.3211054
2.413,-100.150999
2.421,-82.7273839
2.429,-98.660564
2.437,-83.7486397
2.445,-114.803612
2.453,-83.9854658
2.461,-82.7780458
2.469,-96.8589002
2.477,-76.9756895
2.485,-85.8465097
2.493,-87.7331787
2.501,-99.3521864
2.509,-93.0240732
2.517,-78.2184015
2.525,-103.797259
2.533,-80.3155395
2.541,-97.108098
2.549,-87.8140069
2.557,-82.9423624
2.565,-83.90608
2.573,-70.6535978
2.581,-82.3834657
2.589,-75.1657704
2.597,-96.9476527
2.605,-112.150194
2.613,-87.6755686
2.621,-89.4115203
2.629,-79.0076458
2.637,-100.609367
2.645,-128.164238
2.653,-96.8151359
2.661,-84.104539
2.669,-85.7860477
2.677,-80.9862809
2.685,-76.1292652
2.693,-116.659587
2.701,-70.7019408
2.709,-45.0766941
2.717,-42.7901658
2.725,-42.2468379
2.733,-70.1831026
2.741,-61.0955505
2.749,-64.6185591
2.757,-67.7208652
2.765,-108.642731
2.773,-83.0812038
2.781,-86.2298659
2.789,-117.072645
2.797,-79.175062
2.805,-86.282674
2.813,-80.3017606
2.821,-106.792557
2.829,-75.3241563
2.837,-73.3518306
2.845,-76.4474746
2.853,-82.4167811
2.861,-81.8672266
2.869,-76.777782
2.877,-93.3492576
2.885,-85.9694994
2.893,-89.4214681
2.901,-86.0436819
2.909,-79.7805588
2.917,-88.2231939
2.925,-77.3800627
2.933,-95.280076
2.941,-93.8739361
2.949,-85.412934
2.957,-81.113395
2.965,-82.8556886
2.973,-137.327727
2.981,-100.785321
2.989,-92.0210473
2.997,-90.3290586
3.005,-104.166689
3.013,-88.1471388
3.021,-84.4348026
3.029,-83.0399529
3.037,-93.1207958
3.045,-78.3679172
3.053,-84.5931979
3.061,-85.4600432
3.069,-92.9470501
3.077,-82.6659193
3.085,-84.7624889
3.093,-81.414756
3.101,-81.9000726
3.109,-78.0713723
3.117,-99.7143215
3.125,-92.7612413
3.133,-92.4246425
3.141,-85.6581274
3.149,-95.0838064
3.157,-75.3719806
3.165,-82.4192001
3.173,-73.3514315
3.181,-67.2039329
3.189,-67.3798637
3.197,-77.7277249
3.205,-86.2686777
3.213,-91.0311312
3.221,-81.5949763
3.229,-129.043673
3.237,-78.1952851
3.245,-90.2733054
3.253,-97.9447892
3.261,-85.2596473
3.269,-111.360393
3.277,-99.8617321
3.285,-87.6463535
3.293,-88.9278985
3.301,-101.349373
3.309,-83.7148888
3.317,-90.9106959
3.325,-87.0363892
3.333,-90.7847906
3.341,-84.9443181
3.349,-94.1629076
3.357,-88.7753734
3.365,-86.6704786
3.373,-81.2193271
3.381,-79.8929522
3.389,-75.8541349
3.397,-80.3321591
3.405,-92.341414
3.413,-89.545828
3.421,-82.4158638
3.429,-86.2226944
3.437,-86.3586812
3.445,-88.0130491
3.453,-82.2956623
3.461,-92.3067966
3.469,-90.8516677
3.477,-78.9434392
3.485,-80.9948139
3.493,-76.7220812
3.501,-94.8523022
3.509,-114.344221
3.517,-88.4843528
3.525,-96.1478921
3.533,-80.9164947
3.541,-91.8533309
3.549,-97.9559421
3.557,-92.7421307
3.565,-119.521195
3.573,-78.1735486
3.581,-84.4795589
3.589,-83.2897474
3.597,-87.7905421
3.605,-90.9116535
3.613,-92.2139814
3.621,-86.0157683
3.629,-110.786516
3.637,-89.7300987
3.645,-103.770225
3.653,-89.0501065
3.661,-84.0392624
3.669,-102.822809
3.677,-76.493292
3.685,-90.0980724
3.693,-83.8817983
3.701,-101.19872
3.709,-84.5551313
3.717,-78.8044213
3.725,-105.69422
3.733,-79.4712524
3.741,-96.7136553
3.749,-97.3479024
3.757,-78.6186463
3.765,-86.2636337
3.773,-77.8353769
3.781,-89.4932005
3.789,-79.4667526
3.797,-81.7555592
3.805,-81.8087456
3.813,-82.1137031
3.821,-102.947375
3.829,-79.2181237
3.837,-94.6968529
3.845,-83.9623185
3.853,-92.5075219
3.861,-81.2074666
3.869,-87.2415399
3.877,-81.3688263
3.885,-78.4627361
3.893,-113.815137
3.901,-112.16155
3.909,-89.3125536
3.917,-81.9078832
3.925,-89.4939956
3.933,-85.6002554
3.941,-92.349673
3.949,-80.7382851
3.957,-78.0825782
3.965,-85.3293131
3.973,-79.1796335
3.981,-88.886217
3.989,-110.24018
3.997,-84.6505967
4.005,-87.8670618
4.013,-83.2990755
4.021,-93.3275879
4.029,-87.3208793
4.037,-97.7623091
4.045,-86.3849295
4.053,-89.3828167
4.061,-81.9351995
4.069,-81.2399241
4.077,-80.5830232
4.085,-85.3260881
4.093,-90.868583
4.101,-80.4173219
4.109,-79.4310676
4.117,-84.4948832
4.125,-79.5645188
4.133,-117.10617
4.141,-92.8193771
4.149,-91.8778926
4.157,-80.2804201
4.165,-83.029706
4.173,-85.1951811
4.181,-93.4239573
4.189,-83.6790738
4.197,-85.7695476
4.205,-107.090986
4.213,-108.427906
4.221,-71.9923431
4.229,-73.6694526
4.237,-81.8202375
4.245,-78.3700874
4.253,-80.5780639
4.261,-85.5246009
4.269,-102.895454
4.277,-88.5736407
4.285,-96.9865123
4.293,-82.5065226
4.301,-80.2226868
4.309,-81.2685636
4.317,-91.3616264
4.325,-84.6674667
4.333,-86.555279
4.341,-76.5122328
4.349,-83.3914904
4.357,-74.9522671
4.365,-74.0396738
4.373,-87.7159109
4.381,-80.3855072
4.389,-89.219249
4.397,-81.0619947
4.405,-81.2098286
4.413,-100.196148
4.421,-81.492083
4.429,-90.8039388
4.437,-81.4078934
4.445,-89.3353684
4.453,-83.6052596
4.461,-84.4971034
4.469,-93.9388997
4.477,-93.1347933
4.485,-91.7912195
4.493,-79.6498126
4.501,-91.7691036
4.509,-104.633064
4.517,-83.3977993
4.525,-101.422492
4.533,-84.3152868
4.541,-80.1242775
4.549,-98.3062797
4.557,-91.6526206
4.565,-111.890704
4.573,-101.984436
4.581,-77.2792562
4.589,-91.9394796
4.597,-80.1193722
4.605,-89.2584371
4.613,-82.7484448
4.621,-79.0630299
4.629,-93.4440873
4.637,-77.5034267
4.645,-97.1748652
4.653,-85.1303108
4.661,-97.4646471
4.669,-114.767381
4.677,-77.9107089
4.685,-85.7116666
4.693,-77.2060283
4.701,-79.7840899
4.709,-102.062883
4.717,-76.0339907
4.725,-78.9405587
4.733,-72.7663794
4.741,-58.7913257
4.749,-42.456642
4.757,-55.0135483
4.765,-62.7589952
4.773,-80.932955
4.781,-91.0540409
4.789,-89.0476058
4.797,-89.8164141
4.805,-81.9741962
4.813,-102.253747
4.821,-94.5309182
4.829,-97.2610564
4.837,-89.4454291
4.845,-95.6491875
4.853,-88.3399592
4.861,-78.5744261
4.869,-89.2742297
4.877,-83.737719
4.885,-87.4246811
4.893,-82.2159811
4.901,-95.1543494
4.909,-87.5535625
4.917,-79.6820948
4.925,-89.8387442
4.933,-80.4811812
4.941,-101.291617
4.949,-88.8828666
4.957,-78.2068217
4.965,-80.5877405
4.973,-78.5441751
4.981,-100.322671
4.989,-82.5425185
4.997,-101.783501
5.005,-97.9748789
5.013,-77.7823156
5.021,-118.519679
5.029,-84.1638287
5.037,-93.5945108
5.045,-87.5470459
5.053,-93.9481568
5.061,-82.3972095
5.069,-79.0929793
5.077,-86.9615378
5.085,-79.4246571
5.093,-88.4876713
5.101,-87.9667923
5.109,-118.624078
5.117,-99.6377683
5.125,-86.0135664
5.133,-90.7214265
5.141,-121.50512
5.149,-86.0314607
5.157,-75.6362071
5.165,-95.5713663
5.173,-80.4988967
5.181,-103.40257
5.189,-88.4512344
5.197,-86.4996008
5.205,-76.9783924
5.213,-84.4943218
5.221,-93.1599089
5.229,-80.5827238
5.237,-91.8146873
5.245,-83.5389591
5.253,-79.5809287
5.261,-79.5828001
5.269,-83.4982478
5.277,-92.3169163
5.285,-79.9530496
5.293,-82.0121679
5.301,-84.4414172
5.309,-80.1540036
5.317,-80.2919239
5.325,-77.167237
5.333,-99.7516399
5.341,-101.890633
5.349,-97.7404416
5.357,-83.2015458
5.365,-83.473648
5.373,-85.6679994
5.381,-70.8231045
5.389,-84.9338314
5.397,-78.5052424
5.405,-96.6248127
5.413,-107.114885
5.421,-64.5511879
5.429,-65.9347369
5.437,-48.0998766
5.445,-54.1582811
5.453,-73.5075181
5.461,-102.868015
5.469,-86.7156386
5.477,-88.8057504
5.485,-83.3297015
5.493,-85.3612184
5.501,-83.8311653
5.509,-86.4250213
5.517,-85.2809823
5.525,-81.7746381
5.533,-102.692667
5.541,-76.4812285
5.549,-54.1963389
5.557,-50.4701601
5.565,-62.4587393
5.573,-77.6024797
5.581,-84.6847916
5.589,-82.2158252
5.597,-79.8870071
5.605,-87.5411749
5.613,-82.6637995
5.621,-89.7493737
5.629,-74.324404
5.637,-73.6484908
5.645,-77.3792084
5.653,-80.1263148
5.661,-112.650625
5.669,-87.960301
5.677,-90.4187951
5.685,-83.3171947
5.693,-76.9091225
5.701,-104.186418
5.709,-125.868169
5.717,-70.0248975
5.725,-82.3835531
5.733,-97.4126368
5.741,-88.2065326
5.749,-108.112019
5.757,-87.6732939
5.765,-85.4946738
5.773,-96.4250825
5.781,-80.1389478
5.789,-83.6956162
5.797,-81.4705723
5.805,-82.2195099
5.813,-134.243718
5.821,-105.002475
5.829,-88.5247295
5.837,-87.7531678
5.845,-84.1098184
5.853,-93.2651607
5.861,-83.491755
5.869,-91.3781037
5.877,-77.3041669
5.885,-84.7116359
5.893,-68.9188057
5.901,-78.3184601
5.909,-101.119978
5.917,-81.4816241
5.925,-107.569736
5.933,-80.6986514
5.941,-91.6896513
5.949,-85.0767861
5.957,-90.662218
5.965,-92.1259739
5.973,-81.4823758
5.981,-94.5247818
5.989,-80.9623
5.997,-88.8104285
6.005,-83.9255862
6.013,-97.4110623
6.021,-92.3304022
6.029,-113.835982
6.037,-89.2891284
6.045,-85.1098044
6.053,-77.1469126
6.061,-80.2562145
6.069,-81.4466504
6.077,-81.857811
6.085,-87.3876755
6.093,-121.04476
6.101,-88.0699634
6.109,-88.1990065
6.117,-74.3687886
6.125,-86.0918382
6.133,-85.034804
6.141,-93.9558237
6.149,-84.6501079
6.157,-77.0142519
6.165,-82.2153955
6.173,-76.7450405
6.181,-110.204195
6.189,-85.4268169
6.197,-84.5719283
6.205,-108.837753
6.213,-80.1397912
6.221,-123.734507
6.229,-77.8764763
6.237,-99.3883821
6.245,-89.0300551
6.253,-76.8289028
6.261,-74.9765799
6.269,-94.1676683
6.277,-90.0938674
6.285,-79.9868699
6.293,-87.7443014
6.301,-74.3189254
6.309,-82.7517353
6.317,-55.5559661
6.325,-68.5798248
6.333,-72.0125918
6.341,-82.3229317
6.349,-82.3238185
6.357,-77.1249914
6.365,-104.585679
6.373,-83.6191434
6.381,-86.2532131
6.389,-89.4940342
6.397,-85.0309764
6.405,-129.062871
6.413,-86.4455533
6.421,-97.4563615
6.429,-91.5794344
6.437,-100.637079
6.445,-85.2523913
6.453,-77.9244559
6.461,-79.2805873
6.469,-83.610306
6.477,-85.5916452
6.485,-94.5289349
6.493,-90.8918621
6.501,-91.5643532
6.509,-83.2448817
6.517,-81.5910154
6.525,-83.3209706
6.533,-93.6336294
6.541,-101.750594
6.549,-106.284129
6.557,-77.521044
6.565,-84.8116763
6.573,-82.3351007
6.581,-81.0423834
6.589,-97.1033618
6.597,-73.1188646
6.605,-79.044347
6.613,-97.8590624
6.621,-78.2199702
6.629,-84.4335044
6.637,-109.07144
6.645,-85.6729972
6.653,-90.6977402
6.661,-88.0676553
6.669,-105.795821
6.677,-129.236978
6.685,-94.3327973
6.693,-81.7975693
6.701,-80.8382091
6.709,-86.152854
6.717,-101.199965
6.725,-87.5628823
6.733,-99.8701068
6.741,-78.0956953
6.749,-92.072344
6.757,-78.3103667
6.765,-102.068421
6.773,-110.692627
6.781,-80.8293795
6.789,-117.904788
6.797,-75.1665785
6.805,-76.5829553
6.813,-76.9652839
6.821,-85.5934294
6.829,-76.3228102
6.837,-60.5273839
6.845,-69.6217837
6.853,-92.0765392
6.861,-93.4160298
6.869,-90.5910701
6.877,-94.5720462
6.885,-84.6809969
6.893,-82.0883063
6.901,-102.859763
6.909,-86.7464146
6.917,-90.1046813
6.925,-97.676862
6.933,-80.5397262
6.941,-82.5273034
6.949,-83.4906967
6.957,-98.569631
6.965,-105.864784
6.973,-104.567516
6.981,-86.1969518
6.989,-100.204573
6.997,-96.6501593
7.005,-93.9202977
7.013,-88.3583862
7.021,-97.8034719
7.029,-91.0633449
7.037,-80.2604168
7.045,-93.5105158
7.053,-90.340949
7.061,-86.411466
7.069,-114.4053
7.077,-74.6604589
7.085,-85.9592721
7.093,-80.9689331
7.101,-107.971445
7.109,-90.783484
7.117,-79.3122005
7.125,-90.6862726
7.133,-77.7776901
7.141,-97.5699424
7.149,-80.9843934
7.157,-88.3751042
7.165,-76.9540607
7.173,-88.496319
7.181,-79.4469233
7.189,-88.0177597
7.197,-91.7694181
7.205,-88.2761757
7.213,-99.7143389
7.221,-93.6589006
7.229,-102.419351
7.237,-101.150722
7.245,-90.795539
7.253,-100.615178
7.261,-85.9734911
7.269,-92.3023798
7.277,-82.3662146
7.285,-90.7752227
7.293,-87.1688329
7.301,-103.316021
7.309,-99.4956169
7.317,-77.9496875
7.325,-94.1819711
7.333,-87.8598347
7.341,-95.8224488
7.349,-88.0802673
7.357,-80.1665378
7.365,-82.9381541
7.373,-76.3646635
7.381,-112.253775
7.389,-86.2128486
7.397,-103.280528
7.405,-89.9364855
7.413,-73.7304693
7.421,-77.3871342
7.429,-86.1010988
7.437,-94.7273659
7.445,-86.9387225
7.453,-70.8177434
7.461,-68.3077834
7.469,-59.3253998
7.477,-55.0318875
7.485,-82.7359364
7.493,-83.1589413
7.501,-76.8715635
7.509,-87.3602823
7.517,-83.1079535
7.525,-88.6430257
7.533,-129.731057
7.541,-82.8284765
7.549,-81.72952
7.557,-86.037795
7.565,-86.3438764
7.573,-80.0823969
7.581,-63.1478648
7.589,-54.0347566
7.597,-59.0245599
7.605,-80.9804609
7.613,-80.8675948
7.621,-86.5243623
7.629,-94.8521321
7.637,-86.7196691
7.645,-79.002238
7.653,-79.1712282
7.661,-77.7191034
7.669,-78.9218499
7.677,-82.6017543
7.685,-88.2124879
7.693,-108.877042
7.701,-78.6544274
7.709,-86.7090676
7.717,-82.0066096
7.725,-86.6868241
7.733,-90.5704418
7.741,-84.1998225
7.749,-78.9480913
7.757,-73.2028109
7.765,-81.7478831
7.773,-81.9444528
7.781,-88.9156604
7.789,-91.0544698
7.797,-85.0586176
7.805,-108.9312
7.813,-91.7971632
7.821,-80.1753142
7.829,-87.6445818
7.837,-110.511577
7.845,-83.8635468
7.853,-82.581533
7.861,-85.12353
7.869,-95.9605243
7.877,-91.165954
7.885,-91.9321144
7.893,-85.4301411
7.901,-90.2014709
7.909,-83.4795451
7.917,-90.8017441
7.925,-81.3049676
7.933,-76.6544818
7.941,-81.5160126
7.949,-93.0806709
7.957,-79.2950949
7.965,-98.2192122
7.973,-88.1440342
7.981,-80.9915181
7.989,-109.751414
7.997,-77.293574
8.005,-85.8180301
8.013,-90.0728782
8.021,-91.5389943
8.029,-80.971866
8.037,-83.3925003
8.045,-108.23832
8.053,-78.420982
8.061,-89.048241
8.069,-85.7758478
8.077,-85.9692817
8.085,-87.5295676
8.093,-78.1447153
8.101,-82.9357451
8.109,-81.2276111
8.117,-83.4875817
8.125,-107.870852
8.133,-88.6752347
8.141,-121.11507
8.149,-78.6215468
8.157,-78.0287074
8.165,-118.313456
8.173,-92.3762168
8.181,-80.9747664
8.189,-102.07024
8.197,-87.3088022
8.205,-84.0530348
8.213,-95.333355
8.221,-85.3960736
8.229,-89.2016837
8.237,-78.0028002
8.245,-88.710654
8.253,-92.6469076
8.261,-75.2919465
8.269,-69.1331063
8.277,-65.5704382
8.285,-71.965443
8.293,-92.7938148
8.301,-92.0892691
8.309,-102.462652
8.317,-86.5868735
8.325,-110.393271
8.333,-84.8822473
8.341,-77.3206488
8.349,-67.6309491
8.357,-66.6059392
8.365,-78.4236662
8.373,-73.1084134
8.381,-97.3271395
8.389,-78.0264913
8.397,-97.8587454
8.405,-97.2923189
8.413,-97.8992
8.421,-90.01177
8.429,-83.6399175
8.437,-85.9339265
8.445,-94.3999423
8.453,-89.7272085
8.461,-107.525875
8.469,-83.5239629
8.477,-78.4820779
8.485,-88.7721508
8.493,-89.5396461
8.501,-101.723521
8.509,-91.6232217
8.517,-82.6090518
8.525,-94.0615617
8.533,-89.572996
8.541,-96.83855
8.549,-79.3865985
8.557,-93.1971881
8.565,-83.963182
8.573,-77.6511926
8.581,-85.8990282
8.589,-83.9676352
8.597,-89.5714104
8.605,-101.539131
8.613,-80.3106034
8.621,-86.8910547
8.629,-94.6309723
8.637,-84.0194874
8.645,-89.7320549
8.653,-87.2049089
8.661,-79.3333352
8.669,-77.9665643
8.677,-88.7768567
8.685,-78.3970034
8.693,-87.4587293
8.701,-115.211509
8.709,-89.2561593
8.717,-78.907748
8.725,-87.8724703
8.733,-73.0781576
8.741,-73.8272404
8.749,-87.0812905
8.757,-81.9334516
8.765,-92.7739156
8.773,-81.283032
8.781,-85.8411531
8.789,-90.4899135
8.797,-91.9519162
8.805,-91.5158931
8.813,-87.3885016
8.821,-96.0553546
8.829,-76.6074334
8.837,-79.6204658
8.845,-75.9883382
8.853,-83.690516
8.861,-84.4860876
8.869,-68.5768785
8.877,-66.8275672
8.885,-88.4750843
8.893,-92.4356096
8.901,-81.0478359
8.909,-84.6095381
8.917,-79.8339332
8.925,-83.9896116
8.933,-88.7421062
8.941,-84.8567513
8.949,-91.0196157
8.957,-74.6838874
8.965,-86.117425
8.973,-87.4282907
8.981,-101.774472
8.989,-86.4931641
8.997,-85.0994854
9.005,-84.9743046
9.013,-79.7882045
9.021,-83.3944853
9.029,-90.106279
9.037,-84.894805
9.045,-102.861611
9.053,-86.4136761
9.061,-96.0456433
9.069,-93.8004239
9.077,-89.9336708
9.085,-86.0151546
9.093,-91.6251183
9.101,-103.467658
9.109,-85.9686077
9.117,-98.8042855
9.125,-89.7155715
9.133,-103.189142
9.141,-88.3448184
9.149,-99.5545991
9.157,-79.9195078
9.165,-102.853455
9.173,-97.8910791
9.181,-80.1185672
9.189,-104.866975
9.197,-111.473569
9.205,-77.5653635
9.213,-80.3076789
9.221,-78.0121349
9.229,-85.1806385
9.237,-79.798425
9.245,-89.2898231
9.253,-78.4899171
9.261,-87.5568915
9.269,-84.1716159
9.277,-75.9625418
9.285,-84.712423
9.293,-78.6202718
9.301,-90.8507146
9.309,-87.2513555
9.317,-107.034266
9.325,-106.451298
9.333,-86.6767531
9.341,-102.084182
9.349,-88.4472132
9.357,-103.613584
9.365,-101.624518
9.373,-90.4445589
9.381,-89.8954608
9.389,-86.3379077
9.397,-92.254704
9.405,-87.8338409
9.413,-106.682045
9.421,-86.2388774
9.429,-108.406696
9.437,-83.449545
9.445,-99.6595229
9.453,-109.003089
9.461,-84.7225561
9.469,-92.1222068
9.477,-77.5153932
9.485,-97.8155456
9.493,-77.8403695
9.501,-103.341167
9.509,-82.3017068
9.517,-95.6817159
9.525,-97.9198848
9.533,-75.4447322
9.541,-98.7984838
9.549,-88.119343
9.557,-89.1986371
9.565,-95.4568532
9.573,-75.2425867
9.581,-94.1268945
9.589,-79.0903443
9.597,-127.560425
9.605,-88.6201123
9.613,-88.2042199
9.621,-82.7365248
9.629,-82.936933
9.637,-100.471729
9.645,-88.7911231
9.653,-71.8805321
9.661,-72.1303201
9.669,-93.3034379
9.677,-81.109738
9.685,-82.4219361
9.693,-111.570169
9.701,-91.4088138
9.709,-84.8586933
9.717,-87.6776373
9.725,-94.3345704
9.733,-88.6011663
9.741,-87.9036486
9.749,-80.8469844
9.757,-82.2936397
9.765,-79.8760556
9.773,-80.1007128
9.781,-95.3043158
9.789,-101.172661
9.797,-86.2839572
9.805,-91.5283231
9.813,-82.6612751
9.821,-83.993094
9.829,-85.0179868
9.837,-89.8073321
9.845,-85.9631149
9.853,-106.668438
9.861,-80.2190069
9.869,-77.2086223
9.877,-85.3400718
9.885,-79.6356411
9.893,-90.3966412
9.901,-88.0827266
9.909,-79.1474825
9.917,-76.5418336
9.925,-81.0813131
9.933,-89.2573821
9.941,-104.438943
9.949,-86.5697698
9.957,-78.1521927
9.965,-78.4277587
9.973,-79.1001074
9.981,-85.8560412
9.989,-85.5032262
9.997,-107.520393
10.005,-87.6462073
10.013,-85.4377628
10.021,-88.3181165
10.029,-104.939042
10.037,-82.7344501
10.045,-82.0500643
10.053,-82.8317853
10.061,-83.7533702
10.069,-79.9752125
10.077,-110.713535
10.085,-73.5831156
10.093,-87.9330474
10.101,-86.3363418
10.109,-81.7932634
10.117,-79.8256794
10.125,-89.2204481
10.133,-109.087522
10.141,-74.4071432
10.149,-79.5075663
10.157,-75.9650779
10.165,-80.4949295
10.173,-80.4536824
10.181,-93.8675162
10.189,-83.0361667
10.197,-81.998446
10.205,-80.9631321
10.213,-81.0660451
10.221,-78.7100873
10.229,-100.074171
10.237,-83.8626277
10.245,-69.7121913
10.253,-80.8470086
10.261,-86.7484761
10.269,-71.3995121
10.277,-71.4438172
10.285,-80.9355093
10.293,-107.869411
10.301,-87.1076311
10.309,-70.9041545
10.317,-91.4758891
10.325,-85.6971333
10.333,-98.8836772
10.341,-86.5039638
10.349,-86.6323394
10.357,-83.7646182
10.365,-111.509999
10.373,-91.2848443
10.381,-86.3140443
10.389,-100.474172
10.397,-80.7373039
10.405,-70.0674502
10.413,-75.6802151
10.421,-97.4747824
10.429,-87.1938287
10.437,-78.7884157
10.445,-98.1313828
10.453,-77.0997744
10.461,-97.2732279
10.469,-87.9148746
10.477,-77.2039372
10.485,-90.0901989
10.493,-74.2194624
10.501,-94.6465601
10.509,-87.1413148
10.517,-88.8758488
10.525,-124.738686
10.533,-80.5045914
10.541,-133.946664
10.549,-92.3570437
10.557,-100.305499
10.565,-88.0429535
10.573,-99.3415853
10.581,-88.9437724
10.589,-77.160812
10.597,-96.5209628
10.605,-95.85601
10.613,-90.3032864
10.621,-92.0796765
10.629,-88.9362783
10.637,-78.9891991
10.645,-95.2798561
10.653,-93.005126
10.661,-96.4589473
10.669,-84.6349315
10.677,-80.4145518
10.685,-87.9144604
10.693,-75.3573417
10.701,-87.8241988
10.709,-87.4202251
10.717,-82.6645687
10.725,-107.514848
10.733,-78.6201612
10.741,-99.2170842
10.749,-103.294609
10.757,-84.9694553
10.765,-93.5786842
10.773,-72.6782529
10.781,-82.9313123
10.789,-77.3196358
10.797,-74.0018318
10.805,-80.3730178
10.813,-94.1240702
10.821,-97.9719324
10.829,-85.5609626
10.837,-88.1097019
10.845,-82.3967213
10.853,-94.0103431
10.861,-86.2525612
10.869,-87.9576075
10.877,-84.6582891
10.885,-78.5299095
10.893,-117.061523
10.901,-82.830624
10.909,-90.1479792
10.917,-81.5865576
10.925,-91.7368271
10.933,-99.9610321
10.941,-105.501135
10.949,-82.2791342
10.957,-79.86261
10.965,-83.5145538
10.973,-81.0150522
10.981,-106.031776
10.989,-96.8218917
10.997,-99.5951615
11.005,-84.5132623
11.013,-81.0701885
11.021,-84.5921538
11.029,-84.6709802
11.037,-100.296299
11.045,-80.0193822
11.053,-83.8977716
11.061,-79.7973163
11.069,-91.3556855
11.077,-76.8526058
11.085,-84.1113746
11.093,-86.6245133
11.101,-86.2845564
11.109,-84.7382577
11.117,-77.8203854
11.125,-78.9284468
11.133,-84.2752317
11.141,-107.744768
11.149,-89.4348685
11.157,-78.3606135
11.165,-86.6236475
11.173,-80.3148032
11.181,-81.6816512
11.189,-78.7714244
11.197,-90.1834778
11.205,-100.37848
11.213,-83.2142337
11.221,-98.6621673
11.229,-78.1397553
11.237,-83.8562834
11.245,-81.2589894
11.253,-88.1336211
11.261,-101.158287
11.269,-96.678815
11.277,-87.7081584
11.285,-84.0671958
11.293,-95.205098
11.301,-81.0122381
11.309,-89.4134387
11.317,-80.3576181
11.325,-88.2111619
11.333,-92.8740778
11.341,-79.9205059
11.349,-96.0826422
11.357,-76.679844
11.365,-81.4690691
11.373,-79.7936716
11.381,-77.8378095
11.389,-92.3615367
11.397,-77.5216533
11.405,-83.3799363
11.413,-77.1913524
11.421,-86.6773556
11.429,-92.8344842
11.437,-88.6418717
11.445,-89.4264427
11.453,-82.3444345
11.461,-90.8877262
11.469,-83.5500898
11.477,-101.567182
11.485,-88.1542537
11.493,-91.5129059
11.501,-93.5306843
11.509,-84.4160769
11.517,-96.492498
11.525,-82.717694
11.533,-90.1375055
11.541,-84.5381683
11.549,-92.8318818
11.557,-76.6932987
11.565,-91.9182561
11.573,-92.4570325
11.581,-82.5498003
11.589,-107.148098
11.597,-78.7897875
11.605,-102.318743
11.613,-83.9551028
11.621,-91.3025968
11.629,-83.221338
11.637,-78.834222
11.645,-92.1822688
11.653,-72.0462751
11.661,-70.5898231
11.669,-73.3446279
11.677,-76.3672765
11.685,-85.1926719
11.693,-69.5608289
11.701,-84.1802772
11.709,-84.6012344
11.717,-94.3391731
11.725,-101.138007
11.733,-87.0498523
11.741,-105.681537
11.749,-85.7498204
11.757,-88.4780253
11.765,-94.7285316
11.773,-83.0632549
11.781,-83.5173854
11.789,-77.3466762
11.797,-85.1763297
11.805,-80.3338871
11.813,-103.992838
11.821,-99.5586658
11.829,-112.023482
11.837,-86.4543931
11.845,-85.5240383
11.853,-97.960137
11.861,-89.8644138
11.869,-81.8109076
11.877,-77.9046225
11.885,-97.9243246
11.893,-84.1989127
11.901,-87.7705813
11.909,-116.721582
11.917,-79.0056868
11.925,-81.9520103
11.933,-80.1181772
11.941,-87.9061494
11.949,-99.3422071
11.957,-82.2111958
11.965,-80.1259322
11.973,-76.9523128
11.981,-93.5884818
11.989,-84.2481082
11.997,-106.638616


==> data/cir_mp_2tap_6dB_500_taps.csv <==
t_us,db
0,0
2.03450521,-6


==> data/cir_mp_3tap_decay.csv <==
t_us,cir_db
-2.019,-68.2754164
-2.011,-73.6724738
-2.003,-61.0291163
-1.995,-70.982874
-1.987,-77.4618331
-1.979,-79.8659528
-1.971,-85.4620059
-1.963,-81.9299735
-1.955,-87.7757885
-1.947,-94.6972663
-1.939,-80.481411
-1.931,-81.0317176
-1.923,-79.0352378
-1.915,-69.0524953
-1.907,-43.8648035
-1.899,-39.3137788
-1.891,-56.7358433
-1.883,-67.6867079
-1.875,-74.8607557
-1.867,-78.3645148
-1.859,-107.199138
-1.851,-87.2425951
-1.843,-82.2764914
-1.835,-90.0605439
-1.827,-82.6901362
-1.819,-98.7477931
-1.811,-77.7134956
-1.803,-91.6182484
-1.795,-86.6894145
-1.787,-78.0291793
-1.779,-143.973443
-1.771,-82.0862458
-1.763,-76.3468216
-1.755,-83.1992562
-1.747,-77.5387466
-1.739,-96.8968718
-1.731,-79.6172571
-1.723,-88.3250304
-1.715,-137.333026
-1.707,-85.1497673
-1.699,-85.7939902
-1.691,-79.3240381
-1.683,-93.3306702
-1.675,-89.0587662
-1.667,-98.1263662
-1.659,-81.9328881
-1.651,-102.747008
-1.643,-89.7571932
-1.635,-89.2730068
-1.627,-90.4249616
-1.619,-84.6141142
-1.611,-79.7172448
-1.603,-88.5046401
-1.595,-87.630263
-1.587,-91.9403922
-1.579,-81.3723412
-1.571,-77.1245604
-1.563,-108.318304
-1.555,-81.4034662
-1.547,-84.0707642
-1.539,-83.7997396
-1.531,-82.8560752
-1.523,-84.3703302
-1.515,-93.6182603
-1.507,-75.2984256
-1.499,-81.7922356
-1.491,-83.5496876
-1.483,-91.9637232
-1.475,-83.0829056
-1.467,-85.8279908
-1.459,-89.8935215
-1.451,-102.291856
-1.443,-90.5599424
-1.435,-86.5350414
-1.427,-80.5042039
-1.419,-86.5645671
-1.411,-90.0961184
-1.403,-79.0951358
-1.395,-79.8581278
-1.387,-105.492111
-1.379,-85.4822313
-1.371,-97.7544325
-1.363,-86.4397823
-1.355,-89.7973038
-1.347,-94.4547881
-1.339,-85.2161353
-1.331,-86.1902969
-1.323,-100.353448
-1.315,-88.8007286
-1.307,-85.8625623
-1.299,-75.1166607
-1.291,-82.0064214
-1.283,-84.0814396
-1.275,-82.1410351
-1.267,-84.4285892
-1.259,-84.491923
-1.251,-76.8049641
-1.243,-94.4358217
-1.235,-81.9715552
-1.227,-88.8808776
-1.219,-80.7701483
-1.211,-71.5547951
-1.203,-72.0713599
-1.195,-84.5218248
-1.187,-67.2470115
-1.179,-77.2524978
-1.171,-94.6587954
-1.163,-85.2933879
-1.155,-88.2211733
-1.147,-98.8503372
-1.139,-93.232101
-1.131,-90.1564041
-1.123,-78.8056863
-1.115,-93.7038424
-1.107,-83.2221174
-1.099,-76.450998
-1.091,-98.4450424
-1.083,-83.0453925
-1.075,-110.815406
-1.067,-85.3696938
-1.059,-78.3904606
-1.051,-94.6010481
-1.043,-105.602743
-1.035,-98.9137859
-1.027,-78.785778
-1.019,-84.3068819
-1.011,-95.6636886
-1.003,-85.8154645
-0.995,-95.3820792
-0.987,-119.617831
-0.979,-80.5434203
-0.971,-92.3748986
-0.963,-97.0087435
-0.955,-89.2180459
-0.947,-82.9705179
-0.939,-87.5024328
-0.931,-96.9646386
-0.923,-80.1186922
-0.915,-92.8770437
-0.907,-92.092034
-0.899,-84.234691
-0.891,-88.3932616
-0.883,-79.1666513
-0.875,-92.3432676
-0.867,-98.1474166
-0.859,-94.8426159
-0.851,-78.6267615
-0.843,-78.6043279
-0.835,-84.4147456
-0.827,-73.650516
-0.819,-83.9547654
-0.811,-93.3577226
-0.803,-101.868112
-0.795,-90.4019187
-0.787,-76.0927977
-0.779,-87.5625235
-0.771,-83.2998583
-0.763,-94.039573
-0.755,-78.7415188
-0.747,-82.9077626
-0.739,-81.0289706
-0.731,-75.1305927
-0.723,-87.0011938
-0.715,-114.633332
-0.707,-88.0635926
-0.699,-98.3116967
-0.691,-98.8986063
-0.683,-90.5500852
-0.675,-78.6475609
-0.667,-85.69539
-0.659,-86.737012
-0.651,-80.3150914
-0.643,-75.2744877
-0.635,-95.9635129
-0.627,-88.4493358
-0.619,-81.780597
-0.611,-78.2861874
-0.603,-92.6724582
-0.595,-86.2252309
-0.587,-76.2530908
-0.579,-79.9467665
-0.571,-87.8642941
-0.563,-89.1715633
-0.555,-82.9999412
-0.547,-74.0018277
-0.539,-89.6953729
-0.531,-84.1102127
-0.523,-79.1943532
-0.515,-99.4501566
-0.507,-88.970613
-0.499,-85.204658
-0.491,-83.7616475
-0.483,-94.6905859
-0.475,-86.7083493
-0.467,-95.4364836
-0.459,-92.6169859
-0.451,-99.5516626
-0.443,-88.6515236
-0.435,-88.6545561
-0.427,-87.8167646
-0.419,-80.6308528
-0.411,-83.7329691
-0.403,-80.7476466
-0.395,-76.9076025
-0.387,-85.5002344
-0.379,-77.0507324
-0.371,-82.4651767
-0.363,-95.751166
-0.355,-94.1709603
-0.347,-81.8544282
-0.339,-87.9952087
-0.331,-87.7796866
-0.323,-95.3132783
-0.315,-89.2595996
-0.307,-78.2797086
-0.299,-86.0110782
-0.291,-106.76688
-0.283,-50.597604
-0.275,-48.4296328
-0.267,-62.7775156
-0.259,-104.528873
-0.251,-82.9084751
-0.243,-85.2321555
-0.235,-86.7391005
-0.227,-77.6726855
-0.219,-86.7272887
-0.211,-90.0025333
-0.203,-86.1728826
-0.195,-83.7322699
-0.187,-83.9868569
-0.179,-83.4391897
-0.171,-108.082395
-0.163,-88.8800677
-0.155,-86.7261286
-0.147,-83.3133697
-0.139,-94.7910708
-0.131,-97.8726911
-0.123,-80.5592547
-0.115,-87.5416753
-0.107,-79.0406811
-0.099,-75.9859837
-0.091,-85.971634
-0.083,-92.1150791
-0.075,-96.2366213
-0.067,-76.0288072
-0.059,-64.0151635
-0.051,-58.9080617
-0.043,-58.5229628
-0.035,-48.2292655
-0.027,-34.0226333
-0.019,-25.1109603
-0.011,-23.704504
-0.003,-3.44793189
0.005,-13.5856236
0.013,-30.9764717
0.021,-38.7876297
0.029,-49.8935788
0.037,-40.3815949
0.045,-40.8484294
0.053,-45.0463873
0.061,-52.0909059
0.069,-64.5249157
0.077,-73.2238537
0.085,-76.8770782
0.093,-96.1698494
0.101,-107.927797
0.109,-84.043984
0.117,-79.8886024
0.125,-101.913082
0.133,-76.5543701
0.141,-81.2316721
0.149,-83.5237174
0.157,-95.6979281
0.165,-97.8136887
0.173,-77.9842525
0.181,-80.2570204
0.189,-91.0832703
0.197,-87.1199264
0.205,-86.6412948
0.213,-100.445701
0.221,-82.6273235
0.229,-107.551494
0.237,-85.4679339
0.245,-110.189643
0.253,-101.703636
0.261,-122.44357
0.269,-95.2951984
0.277,-91.2581447
0.285,-86.0426079
0.293,-101.336827
0.301,-87.9470381
0.309,-80.3297153
0.317,-87.5512749
0.325,-92.2835798
0.333,-83.8904381
0.341,-97.8002518
0.349,-81.9500884
0.357,-77.2187626
0.365,-90.8013763
0.373,-76.4415301
0.381,-107.963875
0.389,-96.6549985
0.397,-87.4512915
0.405,-82.6623506
0.413,-73.1659133
0.421,-77.9806502
0.429,-80.9648422
0.437,-77.4473396
0.445,-84.5924872
0.453,-81.818361
0.461,-94.4579409
0.469,-81.3770076
0.477,-87.4142853
0.485,-86.8048954
0.493,-87.1655801
0.501,-83.2419095
0.509,-98.6576901
0.517,-99.8908499
0.525,-81.7612103
0.533,-89.1671827
0.541,-84.3203421
0.549,-75.9341684
0.557,-83.0482316
0.565,-92.9686272
0.573,-85.2568754
0.581,-79.1627139
0.589,-81.1518067
0.597,-88.7056921
0.605,-90.9151525
0.613,-87.2228518
0.621,-77.8835807
0.629,-83.2684635
0.637,-100.217485
0.645,-78.8305223
0.653,-80.7768806
0.661,-91.6680815
0.669,-87.9393274
0.677,-82.2372574
0.685,-86.5245172
0.693,-77.636381
0.701,-88.6422036
0.709,-81.3321775
0.717,-92.4483497
0.725,-84.6490588
0.733,-83.7310315
0.741,-94.7746923
0.749,-79.9174783
0.757,-67.7653188
0.765,-65.5324
0.773,-69.4620356
0.781,-46.8929895
0.789,-36.7606577
0.797,-28.434466
0.805,-35.0349236
0.813,-7.27227392
0.821,-15.4663838
0.829,-54.8056219
0.837,-55.5887509
0.845,-46.9250377
0.853,-44.9236079
0.861,-47.0374473
0.869,-52.7868676
0.877,-61.3300884
0.885,-81.5325077
0.893,-77.5454702
0.901,-79.3848305
0.909,-92.3355542
0.917,-112.663065
0.925,-87.7929148
0.933,-90.6523585
0.941,-98.7375513
0.949,-88.8670375
0.957,-86.6133166
0.965,-89.9751559
0.973,-85.0355741
0.981,-83.4962525
0.989,-93.4762508
0.997,-83.3112788
1.005,-81.0716535
1.013,-77.6401817
1.021,-106.750291
1.029,-88.7515714
1.037,-86.188945
1.045,-111.459934
1.053,-81.2398392
1.061,-81.7850106
1.069,-90.3305077
1.077,-84.1610831
1.085,-82.3169595
1.093,-81.2026975
1.101,-74.9786637
1.109,-104.765943
1.117,-98.7313775
1.125,-84.1976904
1.133,-91.4877725
1.141,-77.6768736
1.149,-84.2227676
1.157,-105.699524
1.165,-85.105193
1.173,-86.8410091
1.181,-132.371268
1.189,-85.5457563
1.197,-97.6777964
1.205,-94.7711396
1.213,-108.63612
1.221,-108.322203
1.229,-105.783807
1.237,-100.553025
1.245,-96.1750312
1.253,-88.4780534
1.261,-100.069339
1.269,-91.5703776
1.277,-77.1888117
1.285,-83.0843885
1.293,-79.5036613
1.301,-83.3371964
1.309,-86.486956
1.317,-84.2308895
1.325,-116.833617
1.333,-78.8725915
1.341,-76.8306407
1.349,-85.74584
1.357,-83.6381578
1.365,-79.75422
1.373,-75.4963108
1.381,-82.7562237
1.389,-85.3669185
1.397,-81.6688088
1.405,-108.363537
1.413,-82.6132165
1.421,-83.6705137
1.429,-114.520077
1.437,-81.1268863
1.445,-108.745775
1.453,-85.2161492
1.461,-87.152456
1.469,-88.4871398
1.477,-89.3133341
1.485,-91.7148493
1.493,-95.3078194
1.501,-88.3755574
1.509,-88.9509671
1.517,-81.8951212
1.525,-108.739059
1.533,-90.9416941
1.541,-82.3924417
1.549,-78.4749524
1.557,-83.053457
1.565,-85.4927706
1.573,-77.5358648
1.581,-96.8596604
1.589,-101.807199
1.597,-83.8144364
1.605,-81.2834602
1.613,-78.7248751
1.621,-80.9306107
1.629,-80.5674067
1.637,-88.5412441
1.645,-85.6463347
1.653,-77.7995413
1.661,-100.153113
1.669,-76.4978896
1.677,-83.4539083
1.685,-83.9945301
1.693,-81.7265469
1.701,-104.139456
1.709,-93.814444
1.717,-102.017648
1.725,-83.7751245
1.733,-85.2162735
1.741,-86.8991196
1.749,-76.8096711
1.757,-81.5892868
1.765,-77.0442433
1.773,-80.9252437
1.781,-78.5565315
1.789,-81.1539459
1.797,-88.0537982
1.805,-106.025942
1.813,-87.0393219
1.821,-76.6101326
1.829,-89.5481471
1.837,-87.1649497
1.845,-77.7822292
1.853,-81.1823191
1.861,-93.2266133
1.869,-118.029019
1.877,-88.3492928
1.885,-87.9384065
1.893,-81.4121539
1.901,-90.8127489
1.909,-83.7628638
1.917,-95.3821077
1.925,-82.7880491
1.933,-111.131852
1.941,-100.588468
1.949,-86.6007807
1.957,-91.9125198
1.965,-83.2696906
1.973,-81.0460998
1.981,-84.1844724
1.989,-94.9076908
1.997,-80.5412787
2.005,-80.0106636
2.013,-79.2942927
2.021,-75.0669922
2.029,-85.3547869
2.037,-85.9923023
2.045,-98.1622713
2.053,-87.4037096
2.061,-72.4207168
2.069,-97.8421207
2.077,-91.4718394
2.085,-96.045248
2.093,-82.8767921
2.101,-79.5447776
2.109,-97.5320127
2.117,-96.0137165
2.125,-80.8502168
2.133,-97.6672928
2.141,-96.11613
2.149,-86.6041749
2.157,-96.65847
2.165,-97.6137127
2.173,-84.5154392
2.181,-88.5295274
2.189,-88.7652545
2.197,-83.5671292
2.205,-80.8361032
2.213,-90.7459729
2.221,-98.5918101
2.229,-86.7069772
2.237,-78.5625471
2.245,-91.2652691
2.253,-83.8419822
2.261,-84.2653313
2.269,-82.7707797
2.277,-91.5575853
2.285,-82.8395387
2.293,-79.4844349
2.301,-74.9556129
2.309,-122.179472
2.317,-111.448789
2.325,-101.325829
2.333,-84.3600482
2.341,-79.2167031
2.349,-90.442125
2.357,-82.6121808
2.365,-86.9992042
2.373,-104.915673
2.381,-80.531101
2.389,-76.8620222
2.397,-81.3463806
2.405,-55.6673835
2.413,-45.0827152
2.421,-38.0593812
2.429,-32.9617036
2.437,-21.6316566
2.445,-21.8023068
2.453,-33.4091664
2.461,-55.2026585
2.469,-50.9496272
2.477,-48.4395235
2.485,-50.5292333
2.493,-56.5085482
2.501,-64.6347714
2.509,-83.3254769
2.517,-83.2300362
2.525,-86.2986011
2.533,-81.1752322
2.541,-84.9912905
2.549,-87.0495315
2.557,-82.9696772
2.565,-80.960403
2.573,-73.5899763
2.581,-77.6205558
2.589,-78.5253764
2.597,-101.945364
2.605,-93.5687541
2.613,-91.0530631
2.621,-80.7240425
2.629,-87.7352587
2.637,-84.8425596
2.645,-92.9086349
2.653,-95.4794232
2.661,-86.6124135
2.669,-96.7758709
2.677,-80.7242253
2.685,-77.2550669
2.693,-91.7972734
2.701,-74.1343711
2.709,-45.0189775
2.717,-42.8054669
2.725,-42.2004157
2.733,-68.7623712
2.741,-60.5853189
2.749,-63.9759334
2.757,-68.7598078
2.765,-104.558046
2.773,-79.9380516
2.781,-80.2719113
2.789,-87.8393189
2.797,-80.8794796
2.805,-89.8651788
2.813,-76.5737418
2.821,-100.82436
2.829,-77.3866931
2.837,-77.0472128
2.845,-75.4556995
2.853,-82.2840202
2.861,-97.8339597
2.869,-79.4658463
2.877,-91.6765322
2.885,-84.0482273
2.893,-84.109971
2.901,-79.2201862
2.909,-82.0720763
2.917,-87.3196451
2.925,-79.1277521
2.933,-86.2883476
2.941,-84.007006
2.949,-81.9953086
2.957,-84.6915252
2.965,-86.6709101
2.973,-83.7802422
2.981,-77.6833316
2.989,-84.2258663
2.997,-81.6644637
3.005,-91.1114755
3.013,-85.2358351
3.021,-76.6299441
3.029,-80.9278269
3.037,-81.2025936
3.045,-78.6238174
3.053,-79.8200626
3.061,-122.15446
3.069,-90.1663466
3.077,-103.240524
3.085,-83.7910507
3.093,-76.8589362
3.101,-104.540522
3.109,-99.0456737
3.117,-93.5984271
3.125,-89.9098729
3.133,-91.2751743
3.141,-82.5031812
3.149,-92.6119453
3.157,-87.1515799
3.165,-92.928543
3.173,-74.7035873
3.181,-69.3965621
3.189,-66.9622212
3.197,-78.1716329
3.205,-95.9416751
3.213,-79.5943555
3.221,-73.9317976
3.229,-90.9893746
3.237,-77.7671036
3.245,-89.1580338
3.253,-97.2377698
3.261,-81.7220692
3.269,-83.8927094
3.277,-105.899375
3.285,-86.9368954
3.293,-82.8818041
3.301,-78.936826
3.309,-140.506075
3.317,-83.1963857
3.325,-81.5245006
3.333,-93.8149792
3.341,-93.7349902
3.349,-87.0706619
3.357,-86.008295
3.365,-105.474878
3.373,-81.4869912
3.381,-87.0668995
3.389,-72.2535957
3.397,-83.6875753
3.405,-107.094805
3.413,-89.1928346
3.421,-86.0100639
3.429,-86.8291643
3.437,-91.1624437
3.445,-88.9885735
3.453,-78.1134252
3.461,-88.8786659
3.469,-96.3445439
3.477,-81.3255955
3.485,-111.515894
3.493,-74.1071175
3.501,-75.0335563
3.509,-84.0854355
3.517,-70.0836373
3.525,-45.4611938
3.533,-39.4619637
3.541,-58.9231453
3.549,-62.2644655
3.557,-68.0596157
3.565,-71.622187
3.573,-72.0734256
3.581,-85.3391511
3.589,-88.7134695
3.597,-90.421061
3.605,-95.1507378
3.613,-89.3379911
3.621,-87.5215296
3.629,-118.997514
3.637,-95.6036912
3.645,-114.476857
3.653,-82.3375206
3.661,-91.5510486
3.669,-78.4665641
3.677,-83.7390719
3.685,-78.6276033
3.693,-86.2226595
3.701,-79.4714335
3.709,-86.1045969
3.717,-80.5622819
3.725,-89.8418873
3.733,-81.1738788
3.741,-82.5210035
3.749,-79.7122835
3.757,-81.3025187
3.765,-90.0982052
3.773,-74.9274899
3.781,-80.9451743
3.789,-98.8920067
3.797,-83.3332291
3.805,-83.1975953
3.813,-79.4284526
3.821,-101.502852
3.829,-97.0255658
3.837,-85.5743245
3.845,-98.866633
3.853,-95.8041837
3.861,-89.3024968
3.869,-105.348147
3.877,-87.4919409
3.885,-84.5995045
3.893,-83.3923853
3.901,-85.9388732
3.909,-82.1382607
3.917,-84.0813949
3.925,-101.60954
3.933,-90.7257118
3.941,-91.3449561
3.949,-77.1832028
3.957,-77.9444722
3.965,-83.24397
3.973,-81.2548065
3.981,-103.014292
3.989,-73.100907
3.997,-74.2070005
4.005,-81.6927483
4.013,-77.5848903
4.021,-95.5108804
4.029,-86.6886219
4.037,-103.922855
4.045,-86.7347383
4.053,-79.0181583
4.061,-87.1756213
4.069,-80.3588503
4.077,-93.6259442
4.085,-98.0750611
4.093,-86.7316238
4.101,-87.87747
4.109,-93.127909
4.117,-93.8019657
4.125,-81.5346845
4.133,-96.6015541
4.141,-82.798422
4.149,-82.8248042
4.157,-81.51468
4.165,-89.2768219
4.173,-82.9973686
4.181,-77.139638
4.189,-94.7310996
4.197,-98.5178213
4.205,-79.1904372
4.213,-88.9976284
4.221,-69.2830731
4.229,-77.086964
4.237,-82.3505955
4.245,-75.1966304
4.253,-96.0786099
4.261,-86.2901638
4.269,-94.9477322
4.277,-83.7342752
4.285,-91.9246019
4.293,-86.8498663
4.301,-96.1167867
4.309,-88.0194911
4.317,-104.824287
4.325,-83.8098183
4.333,-81.4835142
4.341,-99.6471623
4.349,-114.569277
4.357,-75.3465583
4.365,-75.4530592
4.373,-97.1185654
4.381,-87.4289488
4.389,-90.122056
4.397,-81.0377242
4.405,-84.0497972
4.413,-82.8784416
4.421,-76.454819
4.429,-90.3372891
4.437,-85.397791
4.445,-89.1601064
4.453,-84.1114308
4.461,-77.533188
4.469,-84.5902781
4.477,-94.7242372
4.485,-80.3608173
4.493,-81.4705161
4.501,-77.6680506
4.509,-136.023597
4.517,-80.3824748
4.525,-90.3299282
4.533,-87.0711306
4.541,-92.5034472
4.549,-85.6284975
4.557,-86.7340284
4.565,-83.7055946
4.573,-82.9961528
4.581,-80.367041
4.589,-87.9511324
4.597,-96.7566503
4.605,-84.753325
4.613,-102.334401
4.621,-84.5413529
4.629,-86.204369
4.637,-84.7525927
4.645,-87.9085527
4.653,-82.0993491
4.661,-100.814319
4.669,-84.9449508
4.677,-78.9594795
4.685,-110.73957
4.693,-80.8587863
4.701,-79.1368187
4.709,-86.8627133
4.717,-81.3269681
4.725,-105.078192
4.733,-81.6217907
4.741,-79.935019
4.749,-93.0115404
4.757,-92.9149614
4.765,-83.8910233
4.773,-83.1091673
4.781,-80.8987211
4.789,-89.7794335
4.797,-82.5910036
4.805,-93.8372713
4.813,-96.4777793
4.821,-91.2958532
4.829,-93.1763563
4.837,-87.0583256
4.845,-108.588545
4.853,-92.5890341
4.861,-91.7448319
4.869,-90.7682335
4.877,-79.4574635
4.885,-88.9697782
4.893,-84.432984
4.901,-94.3545218
4.909,-78.5425466
4.917,-85.4387361
4.925,-89.1048565
4.933,-83.7272838
4.941,-84.8866248
4.949,-100.76173
4.957,-86.3393504
4.965,-82.4993728
4.973,-75.8325234
4.981,-86.0431453
4.989,-100.92091
4.997,-88.0555835
5.005,-85.7234672
5.013,-77.3308499
5.021,-82.2041249
5.029,-90.3274941
5.037,-80.7060801
5.045,-80.9629123
5.053,-89.3366425
5.061,-85.940417
5.069,-93.5105345
5.077,-89.2782922
5.085,-83.7117222
5.093,-96.0902049
5.101,-86.8545466
5.109,-81.7149077
5.117,-81.4349493
5.125,-92.6904229
5.133,-82.4803332
5.141,-75.8251944
5.149,-67.0542557
5.157,-51.8597553
5.165,-45.3488229
5.173,-70.2889076
5.181,-69.18292
5.189,-74.441245
5.197,-90.3476718
5.205,-84.8816082
5.213,-76.5409484
5.221,-103.49352
5.229,-88.0107951
5.237,-102.402616
5.245,-80.9263136
5.253,-77.7736053
5.261,-97.7368486
5.269,-82.5657848
5.277,-82.3364614
5.285,-83.5451886
5.293,-84.053428
5.301,-90.8121687
5.309,-89.7255268
5.317,-87.9144541
5.325,-76.369727
5.333,-87.9609063
5.341,-86.3670788
5.349,-91.2017057
5.357,-79.7607935
5.365,-81.0790483
5.373,-95.0092348
5.381,-68.1554299
5.389,-91.4432112
5.397,-81.0039273
5.405,-84.0125904
5.413,-92.809065
5.421,-61.8021205
5.429,-66.3012111
5.437,-48.0066794
5.445,-54.2913128
5.453,-73.7572767
5.461,-84.8270241
5.469,-90.7805584
5.477,-84.9246431
5.485,-82.5283306
5.493,-81.216066
5.501,-88.6056422
5.509,-106.505316
5.517,-92.0367464
5.525,-92.8238782
5.533,-93.4760483
5.541,-73.6426107
5.549,-54.3780498
5.557,-50.5864743
5.565,-62.2525814
5.573,-81.1992756
5.581,-86.9601668
5.589,-90.5615273
5.597,-82.529273
5.605,-81.122452
5.613,-84.4464978
5.621,-91.7273724
5.629,-69.3400644
5.637,-75.9559386
5.645,-82.9111409
5.653,-80.1072694
5.661,-78.0738262
5.669,-95.8067403
5.677,-89.6523066
5.685,-90.0455869
5.693,-77.2193173
5.701,-89.1276381
5.709,-92.022836
5.717,-70.1212679
5.725,-85.788712
5.733,-96.4644518
5.741,-93.4978215
5.749,-85.2151592
5.757,-89.980982
5.765,-84.8107304
5.773,-100.702076
5.781,-83.522339
5.789,-102.667955
5.797,-99.6125166
5.805,-78.9173666
5.813,-92.9775148
5.821,-100.862428
5.829,-87.4984154
5.837,-83.923502
5.845,-95.9349785
5.853,-82.8884785
5.861,-87.0820785
5.869,-99.6182974
5.877,-80.0900823
5.885,-85.8675124
5.893,-69.2714127
5.901,-110.265462
5.909,-84.6911188
5.917,-85.3880888
5.925,-105.467095
5.933,-74.3662292
5.941,-81.4349129
5.949,-101.647587
5.957,-81.1069152
5.965,-85.3319434
5.973,-76.3376543
5.981,-91.2054171
5.989,-84.6084522
5.997,-84.486021
6.005,-92.5074656
6.013,-105.98796
6.021,-85.1924823
6.029,-87.0478702
6.037,-109.262948
6.045,-82.2625911
6.053,-79.7063894
6.061,-76.7349028
6.069,-78.9795562
6.077,-84.7860097
6.085,-87.7159326
6.093,-92.964537
6.101,-81.2454594
6.109,-82.0116605
6.117,-76.4224106
6.125,-91.9579199
6.133,-91.3198592
6.141,-78.9801455
6.149,-85.8751935
6.157,-82.7018565
6.165,-89.7386261
6.173,-72.5827744
6.181,-81.7208098
6.189,-97.3407741
6.197,-78.8704301
6.205,-105.769525
6.213,-78.7136086
6.221,-84.3993017
6.229,-107.852827
6.237,-66.6307813
6.245,-70.9513562
6.253,-54.1746915
6.261,-60.0779607
6.269,-89.0530943
6.277,-88.7346307
6.285,-78.2783781
6.293,-80.5756524
6.301,-74.5332721
6.309,-78.8535598
6.317,-55.5965545
6.325,-68.363124
6.333,-72.1050441
6.341,-77.2678652
6.349,-79.0060941
6.357,-72.77638
6.365,-55.1110817
6.373,-53.2844687
6.381,-69.735275
6.389,-77.6166186
6.397,-106.453235
6.405,-102.087189
6.413,-80.7238199
6.421,-84.3403652
6.429,-86.8906997
6.437,-92.2414389
6.445,-91.9300013
6.453,-73.6438695
6.461,-100.377709
6.469,-84.8101651
6.477,-80.44816
6.485,-86.5854599
6.493,-91.1944627
6.501,-112.105561
6.509,-82.0796985
6.517,-82.6727025
6.525,-77.8018528
6.533,-91.8813948
6.541,-119.120677
6.549,-81.4741512
6.557,-79.9237912
6.565,-88.1224538
6.573,-88.7880554
6.581,-80.2138668
6.589,-88.2498754
6.597,-72.6138015
6.605,-79.7162781
6.613,-87.7217406
6.621,-74.096701
6.629,-90.6424717
6.637,-92.6274973
6.645,-83.0063739
6.653,-83.2008909
6.661,-82.7623628
6.669,-99.3044861
6.677,-91.9943885
6.685,-107.971905
6.693,-83.1737056
6.701,-85.220725
6.709,-79.0103272
6.717,-89.3364636
6.725,-94.5534832
6.733,-103.273221
6.741,-88.2524665
6.749,-89.7967283
6.757,-82.9907723
6.765,-120.734149
6.773,-98.5421509
6.781,-94.9786792
6.789,-97.5167384
6.797,-72.2393738
6.805,-90.0197462
6.813,-80.1647222
6.821,-85.5438195
6.829,-73.4852004
6.837,-60.4400388
6.845,-71.4937153
6.853,-86.8629395
6.861,-87.6705301
6.869,-88.8069358
6.877,-75.9003037
6.885,-101.005665
6.893,-85.5281325
6.901,-78.3920336
6.909,-106.327086
6.917,-90.2168239
6.925,-90.5428477
6.933,-79.3666305
6.941,-101.846948
6.949,-124.289994
6.957,-104.302153
6.965,-83.3814438
6.973,-102.172739
6.981,-87.8962325
6.989,-102.628729
6.997,-93.6022168
7.005,-88.3206442
7.013,-91.670613
7.021,-89.3875009
7.029,-86.8922118
7.037,-84.1203907
7.045,-101.211107
7.053,-82.3479278
7.061,-95.93942
7.069,-81.7940357
7.077,-77.1288118
7.085,-88.6776361
7.093,-79.7146199
7.101,-85.8622509
7.109,-99.232786
7.117,-82.0360465
7.125,-80.1599016
7.133,-64.975219
7.141,-79.2519302
7.149,-90.83121
7.157,-89.4687754
7.165,-77.9743046
7.173,-111.808032
7.181,-76.2238165
7.189,-81.0055625
7.197,-86.735936
7.205,-87.7541202
7.213,-94.9627455
7.221,-79.5121739
7.229,-98.0680509
7.237,-87.6534108
7.245,-105.428436
7.253,-118.64326
7.261,-84.1144134
7.269,-91.4899489
7.277,-82.7025642
7.285,-90.982607
7.293,-93.8938768
7.301,-85.5426796
7.309,-82.9256694
7.317,-104.69287
7.325,-117.621598
7.333,-79.9308586
7.341,-83.7939153
7.349,-76.7905202
7.357,-81.5279517
7.365,-77.6523662
7.373,-76.2605245
7.381,-84.443486
7.389,-87.1910128
7.397,-92.8175785
7.405,-107.618244
7.413,-71.688442
7.421,-96.9021475
7.429,-94.5481771
7.437,-99.0314144
7.445,-85.5171063
7.453,-86.1734241
7.461,-82.8389892
7.469,-94.322948
7.477,-76.66507
7.485,-77.9305711
7.493,-82.0135405
7.501,-75.6025521
7.509,-96.6730828
7.517,-85.2007981
7.525,-87.8486069
7.533,-93.1333245
7.541,-86.272958
7.549,-77.9615042
7.557,-97.6761599
7.565,-101.502649
7.573,-86.7280166
7.581,-77.9690124
7.589,-85.0036945
7.597,-89.7377461
7.605,-85.8563772
7.613,-79.5288239
7.621,-89.4094346
7.629,-88.9925583
7.637,-90.5223263
7.645,-74.277241
7.653,-67.9821076
7.661,-79.7711971
7.669,-101.882834
7.677,-89.3146053
7.685,-112.194449
7.693,-84.0099176
7.701,-119.760886
7.709,-85.6194598
7.717,-82.2744907
7.725,-89.9369766
7.733,-89.6462422
7.741,-89.3584852
7.749,-95.2731094
7.757,-76.4281459
7.765,-90.0399705
7.773,-80.2651027
7.781,-80.1554517
7.789,-91.9353214
7.797,-89.6451581
7.805,-83.8799587
7.813,-97.1463793
7.821,-76.3761307
7.829,-82.9681665
7.837,-87.1014422
7.845,-97.8417943
7.853,-79.6798615
7.861,-88.5557374
7.869,-79.0181408
7.877,-63.5438195
7.885,-98.594806
7.893,-76.9341618
7.901,-94.9489112
7.909,-85.6214116
7.917,-93.4792875
7.925,-85.8709872
7.933,-94.2762277
7.941,-87.2332262
7.949,-85.0310488
7.957,-78.058995
7.965,-91.2445058
7.973,-78.3302998
7.981,-75.5157263
7.989,-83.2546835
7.997,-78.6489379
8.005,-72.2309696
8.013,-87.1483835
8.021,-88.2745089
8.029,-77.4007537
8.037,-95.2603129
8.045,-84.0998575
8.053,-81.8121471
8.061,-79.0635922
8.069,-82.5836601
8.077,-93.0313742
8.085,-100.363767
8.093,-76.8998459
8.101,-80.388509
8.109,-86.4278059
8.117,-83.8325088
8.125,-91.6504864
8.133,-88.2402841
8.141,-82.7972453
8.149,-76.8297871
8.157,-72.4928533
8.165,-96.694024
8.173,-82.1463568
8.181,-77.5786531
8.189,-91.9830775
8.197,-91.7275227
8.205,-116.396101
8.213,-93.002974
8.221,-83.5672272
8.229,-90.4026557
8.237,-85.4762683
8.245,-97.0451173
8.253,-91.5088568
8.261,-79.4063613
8.269,-67.9394098
8.277,-65.8356999
8.285,-74.527564
8.293,-78.3562893
8.301,-82.9422856
8.309,-97.079309
8.317,-87.9471399
8.325,-89.2555646
8.333,-75.9993169
8.341,-95.2737976
8.349,-91.4374652
8.357,-86.701666
8.365,-84.6441176
8.373,-78.8747666
8.381,-80.210397
8.389,-83.1743615
8.397,-101.267758
8.405,-79.0611456
8.413,-83.078162
8.421,-82.8082957
8.429,-107.637142
8.437,-81.5712049
8.445,-82.2694019
8.453,-86.0998895
8.461,-88.3206842
8.469,-85.1421394
8.477,-80.5950263
8.485,-84.4581135
8.493,-84.5899825
8.501,-75.0255671
8.509,-131.061836
8.517,-89.7067824
8.525,-92.9637961
8.533,-85.9216151
8.541,-82.6624409
8.549,-73.6878108
8.557,-89.737533
8.565,-79.7695161
8.573,-76.1445746
8.581,-98.7301007
8.589,-86.3300386
8.597,-114.966524
8.605,-85.1425683
8.613,-79.987983
8.621,-86.0963712
8.629,-90.0031534
8.637,-92.2851568
8.645,-89.5817826
8.653,-87.0959342
8.661,-116.845679
8.669,-85.5061927
8.677,-82.9573336
8.685,-82.0625262
8.693,-83.3027663
8.701,-79.8274306
8.709,-86.0625893
8.717,-92.0078364
8.725,-86.6847993
8.733,-74.9194661
8.741,-72.2420439
8.749,-82.7784621
8.757,-66.8180355
8.765,-77.7371437
8.773,-87.1401034
8.781,-79.4013398
8.789,-93.1968074
8.797,-101.10141
8.805,-95.2536631
8.813,-79.9078387
8.821,-85.603244
8.829,-84.1706993
8.837,-83.7947888
8.845,-76.4189144
8.853,-84.075624
8.861,-77.3428999
8.869,-133.037535
8.877,-97.0492179
8.885,-90.4063623
8.893,-83.0580945
8.901,-98.6506375
8.909,-86.1549271
8.917,-82.3146904
8.925,-92.646761
8.933,-104.537184
8.941,-91.102222
8.949,-91.1542456
8.957,-83.081878
8.965,-80.9577252
8.973,-80.1755092
8.981,-81.0116781
8.989,-91.7008424
8.997,-84.7235582
9.005,-88.8143992
9.013,-78.7095252
9.021,-77.0669182
9.029,-88.5264315
9.037,-105.583259
9.045,-99.4265152
9.053,-85.018175
9.061,-92.8682053
9.069,-82.7236695
9.077,-99.0874467
9.085,-97.0851077
9.093,-86.3689182
9.101,-88.021813
9.109,-99.4234402
9.117,-93.276481
9.125,-97.9342751
9.133,-85.2012498
9.141,-92.4435407
9.149,-93.9028214
9.157,-84.5285303
9.165,-95.2598292
9.173,-85.7054824
9.181,-83.6327894
9.189,-82.1006641
9.197,-96.6921028
9.205,-82.9423051
9.213,-87.0424972
9.221,-91.4156458
9.229,-81.4335964
9.237,-97.0462249
9.245,-85.7565489
9.253,-80.206799
9.261,-85.3324266
9.269,-93.6664359
9.277,-81.1035103
9.285,-91.7298089
9.293,-81.8337726
9.301,-77.7431994
9.309,-99.8067182
9.317,-82.5787894
9.325,-102.088373
9.333,-82.5916459
9.341,-94.2396707
9.349,-136.533741
9.357,-93.4114342
9.365,-80.885627
9.373,-91.674284
9.381,-89.0868295
9.389,-95.0727832
9.397,-91.0781304
9.405,-85.5577554
9.413,-127.942475
9.421,-82.4328873
9.429,-81.0272182
9.437,-81.7891579
9.445,-110.526071
9.453,-85.1051244
9.461,-86.2791549
9.469,-81.6489218
9.477,-79.1691486
9.485,-102.60139
9.493,-82.3296583
9.501,-81.9764372
9.509,-83.4571898
9.517,-95.3069765
9.525,-96.8525417
9.533,-78.761236
9.541,-92.8944525
9.549,-80.1150628
9.557,-108.376451
9.565,-100.33447
9.573,-76.4339999
9.581,-94.5551014
9.589,-82.8714888
9.597,-85.3728539
9.605,-84.2989443
9.613,-87.40829
9.621,-82.9416571
9.629,-95.7329909
9.637,-96.57198
9.645,-89.3860387
9.653,-71.3773643
9.661,-69.8000134
9.669,-93.1614108
9.677,-85.3356387
9.685,-80.3690627
9.693,-130.760875
9.701,-79.6880117
9.709,-79.021366
9.717,-96.3007142
9.725,-106.986314
9.733,-94.9057195
9.741,-80.0717602
9.749,-78.0057042
9.757,-91.6284295
9.765,-82.2479729
9.773,-76.6191057
9.781,-85.3455261
9.789,-88.5267964
9.797,-91.9642859
9.805,-102.905981
9.813,-78.2993191
9.821,-98.5628183
9.829,-92.072022
9.837,-120.802841
9.845,-89.8546004
9.853,-82.8478806
9.861,-98.6920085
9.869,-78.3224156
9.877,-82.233337
9.885,-81.9764417
9.893,-83.6698852
9.901,-117.15809
9.909,-83.7295778
9.917,-76.9873962
9.925,-80.6952215
9.933,-88.2185977
9.941,-77.8563874
9.949,-78.9901024
9.957,-82.3771148
9.965,-82.8933596
9.973,-77.6403116
9.981,-80.1813378
9.989,-88.285803
9.997,-91.9058854
10.005,-78.4308788
10.013,-106.225959
10.021,-76.8945781
10.029,-83.7771924
10.037,-81.060202
10.045,-83.47765
10.053,-90.1200317
10.061,-84.3378456
10.069,-107.81438
10.077,-91.2989043
10.085,-72.9693456
10.093,-77.0545332
10.101,-98.9392224
10.109,-87.334548
10.117,-93.5124152
10.125,-86.3787268
10.133,-126.615062
10.141,-78.544595
10.149,-81.2611474
10.157,-74.8848551
10.165,-85.7916233
10.173,-80.0552765
10.181,-90.7766294
10.189,-100.741252
10.197,-80.4564942
10.205,-87.0318745
10.213,-80.5911421
10.221,-79.3874132
10.229,-79.3785977
10.237,-104.928338
10.245,-70.4173307
10.253,-81.042441
10.261,-122.014815
10.269,-70.2785831
10.277,-70.6907121
10.285,-95.9615817
10.293,-87.0279247
10.301,-82.7327313
10.309,-87.3241504
10.317,-81.497955
10.325,-87.494972
10.333,-84.5313721
10.341,-92.9994422
10.349,-101.418185
10.357,-82.0312899
10.365,-94.9556571
10.373,-82.3560508
10.381,-106.171043
10.389,-85.8932915
10.397,-81.4541837
10.405,-70.7732992
10.413,-74.7173481
10.421,-86.7044631
10.429,-79.0807538
10.437,-85.8830152
10.445,-91.4627804
10.453,-76.4252487
10.461,-79.9092927
10.469,-78.5414687
10.477,-102.274982
10.485,-95.0650069
10.493,-74.5932166
10.501,-76.3386845
10.509,-87.8990203
10.517,-104.024037
10.525,-95.8150693
10.533,-82.801753
10.541,-85.1555527
10.549,-88.1101392
10.557,-121.007568
10.565,-91.7048864
10.573,-89.3068982
10.581,-91.8747697
10.589,-84.6712655
10.597,-89.8858419
10.605,-101.647849
10.613,-85.6183706
10.621,-91.0244082
10.629,-84.033627
10.637,-97.2591906
10.645,-81.722833
10.653,-91.0135327
10.661,-87.1396118
10.669,-79.9579518
10.677,-77.5749988
10.685,-89.7186215
10.693,-73.8180054
10.701,-90.1299302
10.709,-73.0600179
10.717,-76.8497974
10.725,-78.9479564
10.733,-77.3647662
10.741,-88.9326594
10.749,-98.1971593
10.757,-87.4897294
10.765,-83.9447212
10.773,-79.3062625
10.781,-80.3353594
10.789,-74.9295214
10.797,-73.0794454
10.805,-79.13158
10.813,-84.7006162
10.821,-88.3039467
10.829,-82.9906948
10.837,-89.0710275
10.845,-88.193122
10.853,-87.5758303
10.861,-114.001213
10.869,-80.8349762
10.877,-79.0157964
10.885,-79.5700139
10.893,-84.7915403
10.901,-75.8611064
10.909,-82.5315394
10.917,-95.8728954
10.925,-101.616657
10.933,-91.4908531
10.941,-79.5086891
10.949,-78.1340511
10.957,-76.8436254
10.965,-76.7195956
10.973,-78.0963168
10.981,-78.437793
10.989,-89.5163148
10.997,-88.2223709
11.005,-80.3618882
11.013,-76.9894914
11.021,-102.519645
11.029,-83.9198356
11.037,-87.0543472
11.045,-81.0270481
11.053,-84.8860996
11.061,-73.7275579
11.069,-89.9793234
11.077,-80.695564
11.085,-98.2705792
11.093,-86.2803122
11.101,-122.97142
11.109,-100.923854
11.117,-91.3708818
11.125,-81.4361554
11.133,-83.7313339
11.141,-80.0394985
11.149,-84.095292
11.157,-82.1451337
11.165,-82.4953166
11.173,-81.7057924
11.181,-74.3007341
11.189,-76.8119067
11.197,-93.8857129
11.205,-101.772346
11.213,-83.5955904
11.221,-76.7995499
11.229,-78.3315879
11.237,-74.1578808
11.245,-79.248672
11.253,-96.1423199
11.261,-85.6546225
11.269,-112.383278
11.277,-92.6715137
11.285,-85.2582049
11.293,-86.7916885
11.301,-81.9126473
11.309,-91.1713267
11.317,-83.1035094
11.325,-87.576869
11.333,-92.3577543
11.341,-99.0827584
11.349,-84.8015158
11.357,-79.1883769
11.365,-100.1019
11.373,-81.4772851
11.381,-83.0246005
11.389,-90.0070447
11.397,-79.0960405
11.405,-91.646105
11.413,-74.7939334
11.421,-81.2628393
11.429,-89.9116501
11.437,-103.061117
11.445,-85.099023
11.453,-88.3286224
11.461,-78.8436769
11.469,-87.6869579
11.477,-102.355161
11.485,-121.802977
11.493,-96.4744361
11.501,-77.4302661
11.509,-83.6631072
11.517,-92.6059237
11.525,-87.9427399
11.533,-100.220053
11.541,-101.926217
11.549,-110.690091
11.557,-76.3318673
11.565,-88.1034635
11.573,-90.3657126
11.581,-85.3784224
11.589,-92.3638989
11.597,-88.4136066
11.605,-85.8217698
11.613,-79.8264846
11.621,-87.5459774
11.629,-79.3729407
11.637,-81.7101078
11.645,-97.4228899
11.653,-72.0511349
11.661,-71.8904167
11.669,-71.0424987
11.677,-75.5863327
11.685,-108.268687
11.693,-75.6328
11.701,-88.5206312
11.709,-103.866683
11.717,-85.860718
11.725,-87.8037022
11.733,-83.5382311
11.741,-90.1185083
11.749,-90.9193889
11.757,-116.110549
11.765,-90.931544
11.773,-94.7110085
11.781,-91.8856511
11.789,-84.7239571
11.797,-89.6989488
11.805,-84.9724466
11.813,-94.6950576
11.821,-82.6640856
11.829,-87.443598
11.837,-100.211528
11.845,-86.2605455
11.853,-87.629988
11.861,-126.238753
11.869,-80.5798965
11.877,-87.2321551
11.885,-85.8543476
11.893,-80.2592671
11.901,-82.7600615
11.909,-78.6116226
11.917,-79.7340737
11.925,-83.2169526
11.933,-84.532295
11.941,-84.3660918
11.949,-85.7325924
11.957,-149.723333
11.965,-87.1319288
11.973,-80.8135864
11.981,-83.025597
11.989,-83.0674357
11.997,-78.1634301


==> data/cir_mp_3tap_decay_taps.csv <==
t_us,db
0,0
0.813802083,-3
2.44140625,-6


==> data/cir_mp_4tap_pdp.csv <==
t_us,cir_db
-2.019,-67.5082171
-2.011,-70.0928709
-2.003,-62.3585155
-1.995,-72.2967987
-1.987,-69.3508205
-1.979,-83.3389286
-1.971,-82.7141392
-1.963,-80.2901467
-1.955,-84.498971
-1.947,-74.39046
-1.939,-66.9910236
-1.931,-70.2405756
-1.923,-81.1486778
-1.915,-84.162606
-1.907,-87.7889981
-1.899,-82.3913021
-1.891,-87.6912137
-1.883,-81.1709028
-1.875,-82.6107942
-1.867,-84.0262932
-1.859,-103.833538
-1.851,-77.8827409
-1.843,-79.6624261
-1.835,-91.2716002
-1.827,-76.7230522
-1.819,-84.0518808
-1.811,-96.785896
-1.803,-111.75592
-1.795,-106.778454
-1.787,-75.4419137
-1.779,-77.7883365
-1.771,-80.3292991
-1.763,-69.1273247
-1.755,-60.7775893
-1.747,-49.2787606
-1.739,-72.4403735
-1.731,-71.5900419
-1.723,-79.6030427
-1.715,-110.866711
-1.707,-82.198491
-1.699,-82.2717627
-1.691,-77.0151088
-1.683,-88.5319164
-1.675,-93.8291365
-1.667,-83.7140273
-1.659,-97.1448538
-1.651,-91.5362779
-1.643,-84.663396
-1.635,-95.81236
-1.627,-78.7542393
-1.619,-68.0426839
-1.611,-69.2030206
-1.603,-90.4000737
-1.595,-71.8646015
-1.587,-80.9699814
-1.579,-93.7995552
-1.571,-72.1415294
-1.563,-72.6577452
-1.555,-70.7239755
-1.547,-77.7082177
-1.539,-78.7335505
-1.531,-85.1988915
-1.523,-88.5460503
-1.515,-81.3236495
-1.507,-78.5309223
-1.499,-85.9719076
-1.491,-113.07621
-1.483,-89.3569151
-1.475,-84.6871572
-1.467,-123.509738
-1.459,-97.9911308
-1.451,-79.0206111
-1.443,-76.303111
-1.435,-89.1656864
-1.427,-86.1113697
-1.419,-80.5076558
-1.411,-87.9282432
-1.403,-78.1091889
-1.395,-94.4307058
-1.387,-96.6837499
-1.379,-82.2521692
-1.371,-77.8916108
-1.363,-81.3811842
-1.355,-77.9390302
-1.347,-79.2468828
-1.339,-139.803401
-1.331,-67.0690349
-1.323,-75.2649729
-1.315,-98.8443576
-1.307,-77.1927824
-1.299,-78.3988479
-1.291,-80.5184442
-1.283,-78.4343927
-1.275,-78.2789941
-1.267,-83.328714
-1.259,-81.0453548
-1.251,-77.4284967
-1.243,-107.810031
-1.235,-90.9887287
-1.227,-73.7571591
-1.219,-74.5611094
-1.211,-67.2558677
-1.203,-76.52477
-1.195,-103.03184
-1.187,-120.672468
-1.179,-100.36944
-1.171,-81.2173594
-1.163,-82.8614673
-1.155,-86.3534895
-1.147,-96.7892264
-1.139,-78.9766277
-1.131,-74.6202358
-1.123,-131.534376
-1.115,-77.9346205
-1.107,-67.0683469
-1.099,-58.2725674
-1.091,-77.2309635
-1.083,-48.0591692
-1.075,-66.2152811
-1.067,-72.9997983
-1.059,-66.0850759
-1.051,-89.0210464
-1.043,-122.001124
-1.035,-88.0878265
-1.027,-74.6105498
-1.019,-76.2429973
-1.011,-91.4382538
-1.003,-83.6025729
-0.995,-124.545279
-0.987,-79.6318383
-0.979,-95.3550364
-0.971,-117.057018
-0.963,-75.9727155
-0.955,-78.909994
-0.947,-77.4586673
-0.939,-89.0344669
-0.931,-87.6847359
-0.923,-80.1208221
-0.915,-82.6443186
-0.907,-88.4708093
-0.899,-79.5435251
-0.891,-84.4958137
-0.883,-74.8245111
-0.875,-86.3123919
-0.867,-74.9156255
-0.859,-84.8906088
-0.851,-79.6410574
-0.843,-75.160402
-0.835,-86.6767382
-0.827,-77.8790791
-0.819,-108.72684
-0.811,-88.7808935
-0.803,-80.6183683
-0.795,-96.7899117
-0.787,-76.969524
-0.779,-78.8088196
-0.771,-83.3830868
-0.763,-86.3268594
-0.755,-88.3847884
-0.747,-95.3515228
-0.739,-90.5884266
-0.731,-77.1622081
-0.723,-89.5365891
-0.715,-74.8185542
-0.707,-91.3563608
-0.699,-88.5957726
-0.691,-92.4541633
-0.683,-99.1671818
-0.675,-82.167643
-0.667,-83.496034
-0.659,-92.5908473
-0.651,-77.942046
-0.643,-80.2519392
-0.635,-97.7599775
-0.627,-90.7800074
-0.619,-80.4197013
-0.611,-85.7341413
-0.603,-80.263925
-0.595,-82.9644548
-0.587,-92.5187914
-0.579,-77.8747509
-0.571,-83.1711751
-0.563,-115.808745
-0.555,-80.2993093
-0.547,-73.778524
-0.539,-117.172163
-0.531,-96.1149785
-0.523,-83.0259675
-0.515,-82.9984055
-0.507,-73.5169092
-0.499,-85.3917948
-0.491,-98.9690848
-0.483,-91.5906964
-0.475,-99.1135216
-0.467,-122.961248
-0.459,-90.2715103
-0.451,-108.592738
-0.443,-83.5789837
-0.435,-85.6107526
-0.427,-83.1526446
-0.419,-80.4620355
-0.411,-82.3059099
-0.403,-88.0232874
-0.395,-71.5309291
-0.387,-72.6444622
-0.379,-90.5470534
-0.371,-85.8725203
-0.363,-91.82693
-0.355,-88.8947326
-0.347,-78.2585517
-0.339,-72.347217
-0.331,-98.3542831
-0.323,-77.1743013
-0.315,-83.2189705
-0.307,-81.4353925
-0.299,-81.9853713
-0.291,-81.2752749
-0.283,-83.6265569
-0.275,-99.3441375
-0.267,-92.1279039
-0.259,-76.5418645
-0.251,-106.053352
-0.243,-73.5924946
-0.235,-83.1560544
-0.227,-79.6812906
-0.219,-112.446197
-0.211,-81.7657484
-0.203,-83.0628385
-0.195,-100.513615
-0.187,-73.9047423
-0.179,-90.7431228
-0.171,-78.3195841
-0.163,-96.0992553
-0.155,-75.2033897
-0.147,-97.3159667
-0.139,-77.6594827
-0.131,-65.5591628
-0.123,-70.8599987
-0.115,-114.724705
-0.107,-75.2036284
-0.099,-74.1741292
-0.091,-83.2477988
-0.083,-83.7302412
-0.075,-94.4835527
-0.067,-73.1581994
-0.059,-64.7603099
-0.051,-59.1388451
-0.043,-59.2562232
-0.035,-48.2849434
-0.027,-34.0783132
-0.019,-25.2233128
-0.011,-23.8268032
-0.003,-3.54019787
0.005,-13.9010541
0.013,-31.2779705
0.021,-39.4456601
0.029,-48.7457395
0.037,-40.33511
0.045,-40.9495089
0.053,-45.1075808
0.061,-52.3031736
0.069,-62.6033409
0.077,-70.9759997
0.085,-72.5115204
0.093,-93.3035418
0.101,-83.4786603
0.109,-85.4550379
0.117,-79.6611055
0.125,-91.9774994
0.133,-77.4000302
0.141,-83.6496003
0.149,-76.3940385
0.157,-81.7332618
0.165,-84.5933016
0.173,-66.0355814
0.181,-76.5914248
0.189,-79.0770046
0.197,-87.4108073
0.205,-104.787417
0.213,-86.8119292
0.221,-81.2278203
0.229,-107.37374
0.237,-90.783267
0.245,-99.1763403
0.253,-99.1149487
0.261,-79.9016733
0.269,-87.3098926
0.277,-80.541109
0.285,-93.0965869
0.293,-103.322294
0.301,-81.2573032
0.309,-86.0899473
0.317,-80.5309427
0.325,-87.2361508
0.333,-86.4788326
0.341,-75.5580158
0.349,-63.6901162
0.357,-52.9180173
0.365,-44.7937901
0.373,-38.9337037
0.381,-35.8290913
0.389,-41.8475165
0.397,-38.1357536
0.405,-35.0941759
0.413,-8.39635491
0.421,-29.8576963
0.429,-28.681518
0.437,-33.8383866
0.445,-39.5094735
0.453,-48.9490356
0.461,-66.521919
0.469,-65.9694549
0.477,-63.8322683
0.485,-71.1739079
0.493,-86.3544179
0.501,-86.5802572
0.509,-95.053697
0.517,-80.9730491
0.525,-91.8679957
0.533,-49.5551051
0.541,-47.7535876
0.549,-79.3747505
0.557,-74.758173
0.565,-79.7534265
0.573,-86.1257629
0.581,-79.1866986
0.589,-72.8076813
0.597,-70.8497833
0.605,-93.1874813
0.613,-75.69947
0.621,-76.8051388
0.629,-71.1015903
0.637,-86.0744407
0.645,-84.6628889
0.653,-77.2930904
0.661,-85.3805272
0.669,-80.5264984
0.677,-73.6279443
0.685,-118.839815
0.693,-91.8370329
0.701,-84.9576643
0.709,-78.3454546
0.717,-95.3799721
0.725,-88.5759479
0.733,-83.3375628
0.741,-82.0612234
0.749,-85.3801467
0.757,-72.0701563
0.765,-83.9052934
0.773,-87.8244988
0.781,-80.0495787
0.789,-86.2207929
0.797,-86.412328
0.805,-79.9343817
0.813,-78.4090751
0.821,-73.8228262
0.829,-73.8867473
0.837,-93.0670902
0.845,-82.4582205
0.853,-107.86715
0.861,-81.6394937
0.869,-80.8320007
0.877,-78.3627049
0.885,-76.8568871
0.893,-82.1914181
0.901,-80.1517425
0.909,-69.8303341
0.917,-101.780318
0.925,-81.4839321
0.933,-88.7248292
0.941,-97.7751512
0.949,-81.6310897
0.957,-86.2792687
0.965,-93.8302503
0.973,-80.5268884
0.981,-106.648664
0.989,-98.2683869
0.997,-83.5642471
1.005,-81.1719105
1.013,-80.4743912
1.021,-103.711087
1.029,-79.6128217
1.037,-80.5441074
1.045,-94.5326704
1.053,-84.4705792
1.061,-80.755269
1.069,-82.7913374
1.077,-81.5022699
1.085,-91.543183
1.093,-78.1834578
1.101,-72.9382682
1.109,-83.4029701
1.117,-88.7247423
1.125,-73.2735782
1.133,-97.2875982
1.141,-76.571559
1.149,-80.9407188
1.157,-87.6763517
1.165,-86.9814878
1.173,-80.3467238
1.181,-98.8871869
1.189,-94.7282973
1.197,-84.2058483
1.205,-97.5987495
1.213,-94.147661
1.221,-84.9135452
1.229,-85.9847156
1.237,-81.0992273
1.245,-92.0632333
1.253,-77.2782834
1.261,-92.7831399
1.269,-82.4542685
1.277,-80.508425
1.285,-86.1762187
1.293,-88.2116075
1.301,-84.5543755
1.309,-102.895003
1.317,-77.8508259
1.325,-91.0031448
1.333,-89.7278895
1.341,-81.6259233
1.349,-91.873766
1.357,-88.751805
1.365,-98.8803292
1.373,-72.5342699
1.381,-84.7646203
1.389,-80.2654016
1.397,-90.1227688
1.405,-109.573757
1.413,-83.5628039
1.421,-101.000754
1.429,-93.4797854
1.437,-79.4815752
1.445,-92.9434699
1.453,-94.3872538
1.461,-88.6488276
1.469,-79.3188229
1.477,-82.7673672
1.485,-82.2031945
1.493,-91.2958066
1.501,-80.0736496
1.509,-109.014951
1.517,-80.7509264
1.525,-94.7061855
1.533,-110.081259
1.541,-94.3977173
1.549,-75.8704196
1.557,-73.4553274
1.565,-74.9325615
1.573,-71.0218096
1.581,-71.3309389
1.589,-58.8351898
1.597,-45.5519912
1.605,-37.3768574
1.613,-29.6907839
1.621,-30.1400859
1.629,-11.8194041
1.637,-21.7001185
1.645,-53.2576426
1.653,-56.4274595
1.661,-46.7791174
1.669,-47.2909178
1.677,-51.5643912
1.685,-58.9042807
1.693,-67.6722871
1.701,-76.0992727
1.709,-75.803948
1.717,-78.3535193
1.725,-77.2834898
1.733,-90.6835888
1.741,-79.6849961
1.749,-77.9369431
1.757,-85.1068808
1.765,-77.8160827
1.773,-77.2559635
1.781,-86.2814511
1.789,-84.6781529
1.797,-86.8745369
1.805,-81.6478766
1.813,-82.6270024
1.821,-77.7491619
1.829,-78.7011028
1.837,-95.4816255
1.845,-76.6355938
1.853,-84.2356974
1.861,-89.4255646
1.869,-105.473134
1.877,-86.3033124
1.885,-82.5323837
1.893,-82.3454623
1.901,-79.9903727
1.909,-87.0719793
1.917,-120.727727
1.925,-83.4740383
1.933,-86.2195935
1.941,-93.8513914
1.949,-85.1716562
1.957,-82.5035286
1.965,-96.7470545
1.973,-78.2162516
1.981,-86.289129
1.989,-83.8611454
1.997,-91.4643091
2.005,-78.1967905
2.013,-80.1574212
2.021,-88.3896887
2.029,-83.9946438
2.037,-99.4841978
2.045,-92.7304285
2.053,-76.8153382
2.061,-79.0481586
2.069,-80.6207758
2.077,-115.449761
2.085,-83.1163195
2.093,-81.0048353
2.101,-92.3880248
2.109,-101.725023
2.117,-112.612032
2.125,-81.6230312
2.133,-80.3857606
2.141,-94.3852113
2.149,-86.0346405
2.157,-76.0373795
2.165,-83.222953
2.173,-87.7745562
2.181,-105.665632
2.189,-93.2433103
2.197,-91.8976152
2.205,-79.6188203
2.213,-85.6752485
2.221,-82.0732557
2.229,-85.8679976
2.237,-83.9209959
2.245,-85.7900053
2.253,-76.4011853
2.261,-81.3335052
2.269,-83.914129
2.277,-72.0893598
2.285,-74.5020439
2.293,-76.7197629
2.301,-77.4000669
2.309,-93.0088601
2.317,-87.2277295
2.325,-86.0345032
2.333,-99.6060671
2.341,-71.2190413
2.349,-87.2467432
2.357,-94.2350011
2.365,-81.998423
2.373,-81.7403181
2.381,-104.994147
2.389,-94.7757556
2.397,-85.6092634
2.405,-85.7834771
2.413,-88.510495
2.421,-85.2522502
2.429,-87.73522
2.437,-76.6038719
2.445,-117.168869
2.453,-85.7352961
2.461,-92.9983271
2.469,-81.1199055
2.477,-76.0705221
2.485,-94.0618504
2.493,-85.1251476
2.501,-92.6295731
2.509,-114.50736
2.517,-78.7902769
2.525,-87.0197067
2.533,-83.484978
2.541,-84.9495171
2.549,-78.6598332
2.557,-89.0005149
2.565,-75.4478753
2.573,-73.5275325
2.581,-77.7889103
2.589,-60.6673343
2.597,-71.4266824
2.605,-93.4523023
2.613,-67.9242643
2.621,-86.3281208
2.629,-77.8288301
2.637,-83.0341818
2.645,-87.1173785
2.653,-89.8512709
2.661,-72.9800009
2.669,-92.3969932
2.677,-76.0138763
2.685,-72.619978
2.693,-74.9703023
2.701,-75.5896128
2.709,-44.733739
2.717,-42.5689671
2.725,-42.4101117
2.733,-71.0904395
2.741,-61.7393861
2.749,-64.2141169
2.757,-70.4800154
2.765,-90.0784004
2.773,-81.1676323
2.781,-78.3025216
2.789,-94.7094525
2.797,-81.4630965
2.805,-81.1534612
2.813,-80.4720698
2.821,-86.2863656
2.829,-80.1116627
2.837,-72.1697023
2.845,-74.3593158
2.853,-74.2634422
2.861,-96.7547076
2.869,-85.0729354
2.877,-91.5201223
2.885,-84.9676573
2.893,-87.1314365
2.901,-78.848567
2.909,-112.190759
2.917,-88.4274695
2.925,-71.3208089
2.933,-78.3596056
2.941,-84.8288947
2.949,-84.0121028
2.957,-87.1918113
2.965,-84.6930452
2.973,-77.5657078
2.981,-79.7018642
2.989,-81.2743298
2.997,-79.7741662
3.005,-82.16577
3.013,-88.9629913
3.021,-82.3727878
3.029,-92.3247125
3.037,-81.9433339
3.045,-111.627909
3.053,-75.6165401
3.061,-85.5648459
3.069,-98.7729674
3.077,-78.142258
3.085,-64.3975475
3.093,-59.5420019
3.101,-87.76459
3.109,-70.6846083
3.117,-61.09647
3.125,-35.5358139
3.133,-38.8462685
3.141,-67.3810413
3.149,-68.309733
3.157,-91.2682138
3.165,-80.3635055
3.173,-81.8146691
3.181,-70.8813628
3.189,-73.6818931
3.197,-80.9670926
3.205,-87.8159721
3.213,-65.8723917
3.221,-53.2572557
3.229,-45.5258526
3.237,-39.1765796
3.245,-42.1955986
3.253,-18.482077
3.261,-41.4861723
3.269,-62.5178691
3.277,-53.8122626
3.285,-52.1616134
3.293,-48.1042417
3.301,-57.362908
3.309,-61.3149534
3.317,-82.0614602
3.325,-74.2184374
3.333,-66.4728439
3.341,-70.787143
3.349,-81.2649767
3.357,-80.058724
3.365,-88.2903136
3.373,-78.9037321
3.381,-90.5387733
3.389,-85.1110151
3.397,-86.6669172
3.405,-110.765445
3.413,-84.1172182
3.421,-84.2644877
3.429,-85.5100098
3.437,-81.7859137
3.445,-106.37574
3.453,-81.8311135
3.461,-88.1937337
3.469,-118.076155
3.477,-80.8916909
3.485,-81.6042692
3.493,-75.5798163
3.501,-76.5591978
3.509,-88.1262744
3.517,-79.6781337
3.525,-68.1825128
3.533,-74.7222278
3.541,-81.2849025
3.549,-81.955619
3.557,-79.4459729
3.565,-83.466917
3.573,-77.5638274
3.581,-70.0379156
3.589,-82.5114933
3.597,-73.8119905
3.605,-84.9011883
3.613,-75.0844478
3.621,-116.147618
3.629,-84.7705307
3.637,-82.4448627
3.645,-92.6667116
3.653,-103.771299
3.661,-80.3571128
3.669,-86.5241714
3.677,-74.6747444
3.685,-82.067762
3.693,-113.862699
3.701,-78.4613346
3.709,-80.5067074
3.717,-107.605545
3.725,-99.3940106
3.733,-82.2206107
3.741,-91.1008448
3.749,-92.47048
3.757,-75.1002273
3.765,-80.3002177
3.773,-76.3734361
3.781,-73.922808
3.789,-80.7028373
3.797,-95.7685713
3.805,-89.4005457
3.813,-99.9300578
3.821,-80.6135913
3.829,-82.0077892
3.837,-79.7942218
3.845,-79.1972138
3.853,-87.3194642
3.861,-83.2156032
3.869,-82.6260197
3.877,-78.7678162
3.885,-91.2475892
3.893,-93.4957235
3.901,-83.6155398
3.909,-80.0669884
3.917,-77.9424249
3.925,-73.6533726
3.933,-81.501035
3.941,-58.2356526
3.949,-75.56298
3.957,-80.3202923
3.965,-78.8483107
3.973,-74.8594722
3.981,-83.1770927
3.989,-88.9507853
3.997,-83.964173
4.005,-81.6662877
4.013,-72.3678492
4.021,-103.941779
4.029,-96.3833093
4.037,-102.639381
4.045,-82.2755751
4.053,-74.759363
4.061,-127.270457
4.069,-81.8615177
4.077,-94.0862269
4.085,-76.3343
4.093,-83.2895024
4.101,-101.530591
4.109,-93.2109453
4.117,-73.5494508
4.125,-75.6529124
4.133,-95.9134651
4.141,-79.8106807
4.149,-109.463707
4.157,-79.3227633
4.165,-88.8990583
4.173,-80.0059521
4.181,-77.6530138
4.189,-90.8317473
4.197,-80.2474821
4.205,-81.656501
4.213,-84.7626949
4.221,-68.6304329
4.229,-70.4439507
4.237,-77.6337055
4.245,-79.1947951
4.253,-79.2964596
4.261,-127.268593
4.269,-90.9571008
4.277,-87.4545596
4.285,-99.2127566
4.293,-81.2259652
4.301,-81.3633978
4.309,-73.0894105
4.317,-71.9207398
4.325,-81.5073243
4.333,-92.6787725
4.341,-46.3212665
4.349,-40.3013567
4.357,-57.9444001
4.365,-68.254619
4.373,-74.4714486
4.381,-73.9287056
4.389,-79.1634764
4.397,-88.7312774
4.405,-74.3046746
4.413,-80.8438314
4.421,-77.4194691
4.429,-89.227211
4.437,-96.9203765
4.445,-87.3606567
4.453,-87.9267309
4.461,-79.7875736
4.469,-89.4939775
4.477,-91.9144022
4.485,-82.9011556
4.493,-80.3220208
4.501,-76.8082326
4.509,-95.9141115
4.517,-89.7393105
4.525,-80.4068334
4.533,-92.7717903
4.541,-89.7089159
4.549,-88.5126108
4.557,-100.97916
4.565,-88.6014211
4.573,-72.0789048
4.581,-104.425755
4.589,-97.8341312
4.597,-77.8474516
4.605,-97.3994723
4.613,-114.269215
4.621,-91.597233
4.629,-79.3263365
4.637,-72.1915431
4.645,-97.7759275
4.653,-85.1590764
4.661,-82.4647274
4.669,-79.3664335
4.677,-74.9259161
4.685,-90.2488421
4.693,-74.658501
4.701,-88.290764
4.709,-91.7231875
4.717,-79.0197115
4.725,-77.9321825
4.733,-76.6316869
4.741,-90.7463016
4.749,-81.0287202
4.757,-79.3846888
4.765,-74.4842451
4.773,-72.357231
4.781,-85.2426669
4.789,-86.5928721
4.797,-92.8297633
4.805,-77.2800481
4.813,-72.9964197
4.821,-80.1864413
4.829,-78.1851508
4.837,-96.7903191
4.845,-76.865196
4.853,-94.1041095
4.861,-86.1563781
4.869,-78.8387472
4.877,-75.9326185
4.885,-83.3886338
4.893,-94.4483608
4.901,-91.3598332
4.909,-88.1989522
4.917,-78.2566086
4.925,-83.3259585
4.933,-84.2431777
4.941,-77.4624867
4.949,-77.5934869
4.957,-78.9016589
4.965,-81.3791831
4.973,-74.6435666
4.981,-82.2879699
4.989,-93.8471714
4.997,-96.9454834
5.005,-100.027587
5.013,-78.370624
5.021,-78.5395225
5.029,-77.2651333
5.037,-87.384454
5.045,-87.8542322
5.053,-82.8132277
5.061,-102.341778
5.069,-91.9484946
5.077,-89.2345061
5.085,-78.4811475
5.093,-96.4134214
5.101,-82.6261836
5.109,-84.9019384
5.117,-84.5206869
5.125,-83.5027161
5.133,-85.5271712
5.141,-91.9688306
5.149,-84.2382869
5.157,-84.7122794
5.165,-107.153333
5.173,-74.04873
5.181,-99.1785638
5.189,-83.264843
5.197,-78.8599255
5.205,-89.8402876
5.213,-77.0118082
5.221,-78.21319
5.229,-87.9026152
5.237,-93.9535545
5.245,-79.4125064
5.253,-79.7490012
5.261,-80.334574
5.269,-85.6235641
5.277,-94.6757414
5.285,-81.7224848
5.293,-73.4883354
5.301,-70.1078629
5.309,-73.7884986
5.317,-93.9341153
5.325,-79.9859188
5.333,-82.890233
5.341,-88.8907076
5.349,-77.7482284
5.357,-69.8366983
5.365,-85.984808
5.373,-93.6693945
5.381,-69.0752169
5.389,-90.3871111
5.397,-91.4954984
5.405,-100.285119
5.413,-82.5913508
5.421,-63.2568929
5.429,-67.6894292
5.437,-48.0115953
5.445,-53.0863298
5.453,-75.3598172
5.461,-79.0173029
5.469,-85.8748514
5.477,-107.322985
5.485,-83.0574293
5.493,-92.0034604
5.501,-80.0367224
5.509,-93.6904461
5.517,-113.261098
5.525,-79.5082685
5.533,-83.9983371
5.541,-76.4418238
5.549,-55.1166264
5.557,-50.688032
5.565,-64.0792399
5.573,-70.8324293
5.581,-91.4363069
5.589,-94.4127703
5.597,-77.4565321
5.605,-81.0048849
5.613,-82.1006668
5.621,-83.8671992
5.629,-72.6075422
5.637,-83.3041675
5.645,-68.8823239
5.653,-69.9088724
5.661,-79.1316157
5.669,-93.1825386
5.677,-88.7171516
5.685,-90.5503282
5.693,-71.9244707
5.701,-98.607395
5.709,-110.729572
5.717,-70.3639096
5.725,-81.1918679
5.733,-97.3942995
5.741,-85.3567486
5.749,-89.3850133
5.757,-99.5612429
5.765,-92.7202517
5.773,-88.8748169
5.781,-75.2787956
5.789,-73.8342173
5.797,-69.9497596
5.805,-73.3262403
5.813,-94.889799
5.821,-77.0001198
5.829,-72.0873098
5.837,-69.6740387
5.845,-59.4218547
5.853,-57.6340204
5.861,-79.1556388
5.869,-79.7236422
5.877,-79.2416177
5.885,-87.2847983
5.893,-69.1449948
5.901,-93.1084757
5.909,-99.8330828
5.917,-111.518888
5.925,-106.307927
5.933,-78.0793483
5.941,-76.9748133
5.949,-83.8188397
5.957,-60.7323399
5.965,-50.8238953
5.973,-62.0383987
5.981,-55.7928137
5.989,-78.3541145
5.997,-79.1749318
6.005,-80.839178
6.013,-78.0717204
6.021,-86.5230234
6.029,-77.2091793
6.037,-79.4183193
6.045,-69.5879649
6.053,-75.9718886
6.061,-74.4783136
6.069,-89.6659589
6.077,-80.0366259
6.085,-83.6770898
6.093,-80.7667362
6.101,-81.0468133
6.109,-78.5740878
6.117,-72.9699554
6.125,-68.9352667
6.133,-79.9645867
6.141,-79.7455227
6.149,-78.7114581
6.157,-81.5469385
6.165,-103.450029
6.173,-71.7596223
6.181,-83.3566416
6.189,-82.9865947
6.197,-121.927708
6.205,-98.8778493
6.213,-76.9007866
6.221,-71.4717964
6.229,-108.520665
6.237,-96.7668455
6.245,-75.8930509
6.253,-78.2802648
6.261,-82.4542804
6.269,-77.9611972
6.277,-89.9225614
6.285,-93.3030118
6.293,-83.1649944
6.301,-92.5898463
6.309,-71.8956208
6.317,-56.0658089
6.325,-68.6708972
6.333,-74.1755791
6.341,-77.5629013
6.349,-83.1057488
6.357,-83.2625079
6.365,-108.734388
6.373,-73.7769019
6.381,-78.7027244
6.389,-104.72041
6.397,-81.3666695
6.405,-81.4265045
6.413,-75.0210143
6.421,-83.0547559
6.429,-97.6098323
6.437,-80.9023743
6.445,-80.0397313
6.453,-79.6893016
6.461,-69.4707562
6.469,-84.4276662
6.477,-82.9449799
6.485,-102.92556
6.493,-75.9568341
6.501,-111.231122
6.509,-85.2105634
6.517,-102.294657
6.525,-79.703727
6.533,-83.3869839
6.541,-114.382702
6.549,-84.4618975
6.557,-83.9254777
6.565,-82.8759569
6.573,-84.6502662
6.581,-78.3764617
6.589,-86.9787818
6.597,-70.8039593
6.605,-75.1922766
6.613,-110.176686
6.621,-73.7070159
6.629,-112.826352
6.637,-93.9667302
6.645,-94.4826959
6.653,-93.6433907
6.661,-79.389255
6.669,-82.1362094
6.677,-100.869683
6.685,-92.3383246
6.693,-77.1785172
6.701,-88.0204785
6.709,-70.3346078
6.717,-69.7101697
6.725,-62.2783698
6.733,-76.2669791
6.741,-70.0446811
6.749,-80.953288
6.757,-77.9114348
6.765,-89.049723
6.773,-79.711949
6.781,-84.9246323
6.789,-80.7579421
6.797,-70.1825328
6.805,-74.6373184
6.813,-76.9596723
6.821,-84.7172141
6.829,-74.1073383
6.837,-60.8307151
6.845,-68.6533727
6.853,-78.1708181
6.861,-81.0904278
6.869,-84.6388737
6.877,-98.2681821
6.885,-80.4598004
6.893,-79.7278227
6.901,-77.332702
6.909,-124.681739
6.917,-86.366269
6.925,-94.32821
6.933,-79.0967144
6.941,-89.8190721
6.949,-82.182441
6.957,-94.9372964
6.965,-91.8664989
6.973,-84.3591026
6.981,-85.6553637
6.989,-83.1434537
6.997,-118.321001
7.005,-99.4337937
7.013,-97.8006979
7.021,-101.41826
7.029,-83.7847972
7.037,-83.3755268
7.045,-79.9414299
7.053,-76.6772145
7.061,-72.6326819
7.069,-63.879173
7.077,-63.7902263
7.085,-87.9533641
7.093,-81.5102674
7.101,-80.8242642
7.109,-86.8385908
7.117,-83.0465534
7.125,-99.8180926
7.133,-77.0914647
7.141,-85.5612063
7.149,-96.8812612
7.157,-96.8905751
7.165,-92.0392111
7.173,-75.3663699
7.181,-57.0086196
7.189,-59.5905091
7.197,-71.5904984
7.205,-92.7591255
7.213,-81.8871308
7.221,-90.3595701
7.229,-83.3016918
7.237,-73.6950613
7.245,-74.2115428
7.253,-72.3699809
7.261,-96.8958863
7.269,-96.5008931
7.277,-99.0520616
7.285,-78.1168751
7.293,-82.1345447
7.301,-79.2626549
7.309,-86.8479961
7.317,-78.3826136
7.325,-94.1863685
7.333,-80.1691754
7.341,-72.8236306
7.349,-107.512502
7.357,-77.8764628
7.365,-80.2097335
7.373,-71.9012765
7.381,-102.587546
7.389,-82.6160647
7.397,-80.5349497
7.405,-101.909828
7.413,-79.3939555
7.421,-89.3295792
7.429,-93.006945
7.437,-123.395429
7.445,-101.691405
7.453,-83.1981514
7.461,-83.2294002
7.469,-78.2416206
7.477,-74.5999921
7.485,-74.118007
7.493,-84.5470397
7.501,-77.1358715
7.509,-109.231108
7.517,-87.8167606
7.525,-81.3772098
7.533,-78.2284046
7.541,-75.6184187
7.549,-92.9940888
7.557,-82.9123116
7.565,-77.580076
7.573,-110.720798
7.581,-76.0274535
7.589,-87.0956232
7.597,-97.2284993
7.605,-111.727568
7.613,-83.5180317
7.621,-85.0306253
7.629,-76.5243081
7.637,-101.809547
7.645,-76.0051872
7.653,-85.5446695
7.661,-75.5742471
7.669,-104.972407
7.677,-82.5092938
7.685,-82.2453273
7.693,-73.0410139
7.701,-82.8903885
7.709,-96.8700272
7.717,-87.765175
7.725,-87.1592596
7.733,-93.250848
7.741,-72.5674171
7.749,-99.6902716
7.757,-77.1135328
7.765,-85.5360371
7.773,-77.333991
7.781,-81.5176571
7.789,-91.2556341
7.797,-81.4687947
7.805,-81.0746726
7.813,-81.8285652
7.821,-73.2900604
7.829,-92.9541653
7.837,-119.498471
7.845,-85.4596299
7.853,-79.4914084
7.861,-89.8345065
7.869,-88.1168535
7.877,-85.085861
7.885,-90.7499804
7.893,-88.8800483
7.901,-80.9773615
7.909,-91.7965828
7.917,-84.9885655
7.925,-80.0084848
7.933,-82.4657499
7.941,-69.2636572
7.949,-81.4538679
7.957,-84.1202552
7.965,-88.8570856
7.973,-78.4896736
7.981,-96.6476881
7.989,-89.9243716
7.997,-77.9160113
8.005,-80.9982805
8.013,-93.1330356
8.021,-84.3159222
8.029,-81.1106882
8.037,-89.765668
8.045,-88.0875056
8.053,-74.5805452
8.061,-79.7084866
8.069,-92.7898391
8.077,-83.5269056
8.085,-87.882431
8.093,-81.53216
8.101,-72.4394895
8.109,-100.426496
8.117,-70.8681717
8.125,-96.707642
8.133,-89.9135188
8.141,-80.793136
8.149,-76.42191
8.157,-85.5265178
8.165,-89.2769856
8.173,-85.4097216
8.181,-93.3510361
8.189,-81.0670769
8.197,-86.3706919
8.205,-104.084541
8.213,-82.4847941
8.221,-83.061736
8.229,-95.0712885
8.237,-77.8586339
8.245,-107.116105
8.253,-77.0036061
8.261,-79.7915152
8.269,-67.858223
8.277,-65.3599244
8.285,-74.2297105
8.293,-85.0655551
8.301,-77.148174
8.309,-92.2506443
8.317,-92.2639126
8.325,-91.0763214
8.333,-81.2476744
8.341,-76.9968532
8.349,-92.8243511
8.357,-101.322531
8.365,-76.221514
8.373,-73.8017165
8.381,-78.0581541
8.389,-79.9904082
8.397,-84.3537635
8.405,-87.1718297
8.413,-82.2255682
8.421,-82.9516771
8.429,-99.3350853
8.437,-104.62193
8.445,-84.1683405
8.453,-79.1779128
8.461,-76.8987068
8.469,-72.4411255
8.477,-96.7182754
8.485,-78.1189466
8.493,-85.0213741
8.501,-98.3032447
8.509,-79.2242759
8.517,-83.0936165
8.525,-86.3385124
8.533,-108.861228
8.541,-80.2179106
8.549,-90.2138051
8.557,-74.4215615
8.565,-75.5809258
8.573,-84.496881
8.581,-87.3182918
8.589,-69.286675
8.597,-79.1937665
8.605,-79.7697772
8.613,-71.796896
8.621,-85.6021011
8.629,-93.4690408
8.637,-96.4183702
8.645,-118.71382
8.653,-91.0740201
8.661,-77.1994274
8.669,-88.5178238
8.677,-63.8919231
8.685,-122.725653
8.693,-60.2144537
8.701,-71.891564
8.709,-78.7871924
8.717,-81.998163
8.725,-78.7988643
8.733,-82.5213993
8.741,-70.7806379
8.749,-80.8844822
8.757,-81.2258058
8.765,-85.1727805
8.773,-77.251498
8.781,-77.0095409
8.789,-96.3520173
8.797,-86.1096257
8.805,-71.343217
8.813,-65.886903
8.821,-88.8446452
8.829,-65.2652322
8.837,-58.4818792
8.845,-68.6860051
8.853,-82.6993488
8.861,-73.3126083
8.869,-84.8985879
8.877,-91.5929506
8.885,-89.8918304
8.893,-85.9607348
8.901,-95.5765242
8.909,-82.9148159
8.917,-90.1048846
8.925,-80.8889365
8.933,-92.6012997
8.941,-92.0153601
8.949,-81.3914262
8.957,-74.7827387
8.965,-94.7466987
8.973,-98.6763121
8.981,-77.0716986
8.989,-101.194326
8.997,-79.1169184
9.005,-84.8143779
9.013,-79.2388604
9.021,-78.5716452
9.029,-85.5490075
9.037,-90.3879231
9.045,-98.9923334
9.053,-81.4312409
9.061,-100.752202
9.069,-86.8338218
9.077,-97.5260341
9.085,-81.1573851
9.093,-67.2186536
9.101,-70.5927065
9.109,-81.6374406
9.117,-88.4664581
9.125,-83.3157095
9.133,-82.2911272
9.141,-89.9703508
9.149,-84.3372864
9.157,-79.4982411
9.165,-138.535881
9.173,-89.4683488
9.181,-95.9491358
9.189,-91.4345487
9.197,-103.700698
9.205,-84.4199538
9.213,-82.5814725
9.221,-71.0521995
9.229,-85.8672947
9.237,-76.1689997
9.245,-93.9861788
9.253,-78.219869
9.261,-91.7508338
9.269,-100.294875
9.277,-78.6927004
9.285,-94.9241732
9.293,-77.8237364
9.301,-76.4084955
9.309,-91.8099167
9.317,-84.4610937
9.325,-81.0748805
9.333,-79.7584871
9.341,-88.1580407
9.349,-82.8698145
9.357,-76.8276058
9.365,-67.305368
9.373,-98.2441276
9.381,-84.1034646
9.389,-84.034719
9.397,-88.4475897
9.405,-88.0814971
9.413,-85.4908786
9.421,-81.7567252
9.429,-80.8980259
9.437,-92.6113532
9.445,-112.771265
9.453,-81.5168453
9.461,-80.4827381
9.469,-79.0609795
9.477,-82.5881242
9.485,-85.1678044
9.493,-74.1483775
9.501,-84.1888571
9.509,-94.4020489
9.517,-80.9107516
9.525,-80.3957128
9.533,-74.0990076
9.541,-91.0967688
9.549,-86.4835117
9.557,-83.1595839
9.565,-83.6869039
9.573,-67.5546954
9.581,-82.7529429
9.589,-80.3733044
9.597,-96.1808177
9.605,-77.2072335
9.613,-75.6071394
9.621,-83.2872639
9.629,-78.7481597
9.637,-86.0888483
9.645,-78.3900297
9.653,-73.0412946
9.661,-69.6190032
9.669,-82.0556695
9.677,-79.18888
9.685,-81.5000731
9.693,-85.5243799
9.701,-77.4713347
9.709,-75.7842476
9.717,-84.1715827
9.725,-83.4948801
9.733,-76.9879641
9.741,-92.8712703
9.749,-77.6210896
9.757,-75.9836681
9.765,-78.1454694
9.773,-79.1959048
9.781,-79.052013
9.789,-87.1517383
9.797,-87.2953561
9.805,-98.7438847
9.813,-84.3098866
9.821,-92.0044778
9.829,-93.5667203
9.837,-83.6633252
9.845,-99.0457441
9.853,-81.9583129
9.861,-103.558199
9.869,-89.276372
9.877,-79.0339973
9.885,-74.2659514
9.893,-81.7533048
9.901,-68.5912976
9.909,-78.8388443
9.917,-76.8968676
9.925,-77.9005442
9.933,-84.7793413
9.941,-82.6838668
9.949,-76.435208
9.957,-72.9870881
9.965,-81.3914263
9.973,-80.9022936
9.981,-78.6856706
9.989,-78.6375666
9.997,-79.4701313
10.005,-93.1623477
10.013,-85.6345675
10.021,-74.7985254
10.029,-85.3790701
10.037,-82.9147427
10.045,-73.8138797
10.053,-96.9493489
10.061,-81.5156618
10.069,-94.7376966
10.077,-75.1448524
10.085,-80.6145469
10.093,-71.5830683
10.101,-80.9231669
10.109,-84.3079662
10.117,-79.8359016
10.125,-86.2424496
10.133,-98.7092172
10.141,-78.5492287
10.149,-74.4113918
10.157,-74.127495
10.165,-80.0638551
10.173,-90.2013754
10.181,-78.8444354
10.189,-82.3658681
10.197,-75.4375588
10.205,-83.5218503
10.213,-78.0121675
10.221,-72.6164076
10.229,-82.2607242
10.237,-99.6488533
10.245,-70.70505
10.253,-84.6209586
10.261,-86.1807943
10.269,-67.89562
10.277,-69.5123443
10.285,-103.798246
10.293,-90.8434054
10.301,-88.8891628
10.309,-80.2795227
10.317,-102.883158
10.325,-89.8576045
10.333,-96.8374679
10.341,-89.4739472
10.349,-83.5685093
10.357,-91.0546118
10.365,-100.1995
10.373,-94.714014
10.381,-117.817591
10.389,-78.8423198
10.397,-84.8309151
10.405,-71.6761566
10.413,-74.2186792
10.421,-83.8044132
10.429,-84.9077581
10.437,-80.2271827
10.445,-92.8649358
10.453,-72.0030545
10.461,-89.2761207
10.469,-81.6280585
10.477,-74.366699
10.485,-76.6398918
10.493,-78.7364931
10.501,-84.4416504
10.509,-104.098767
10.517,-93.0237518
10.525,-86.9209001
10.533,-77.6503246
10.541,-89.061567
10.549,-91.6332586
10.557,-97.833279
10.565,-78.2709338
10.573,-85.9358201
10.581,-77.5556388
10.589,-89.1384366
10.597,-83.1498188
10.605,-89.81841
10.613,-81.8598487
10.621,-80.7684592
10.629,-81.0479047
10.637,-84.5290029
10.645,-83.271797
10.653,-90.4416824
10.661,-84.7425306
10.669,-82.2765371
10.677,-72.5336801
10.685,-88.5406558
10.693,-74.7666756
10.701,-96.2912808
10.709,-77.3800735
10.717,-78.2664759
10.725,-100.835282
10.733,-88.0203903
10.741,-81.3779022
10.749,-86.5738695
10.757,-114.922101
10.765,-84.4820553
10.773,-75.7125696
10.781,-84.8630227
10.789,-77.5851846
10.797,-75.3476087
10.805,-75.2040572
10.813,-79.1597406
10.821,-79.4849048
10.829,-89.0167082
10.837,-142.012446
10.845,-87.2421851
10.853,-109.570941
10.861,-92.610307
10.869,-88.786584
10.877,-113.634134
10.885,-73.6698073
10.893,-105.063192
10.901,-80.4859297
10.909,-117.331795
10.917,-109.606953
10.925,-108.401515
10.933,-97.926779
10.941,-89.8434053
10.949,-76.9301913
10.957,-80.1758469
10.965,-78.1861297
10.973,-77.5820778
10.981,-80.0736695
10.989,-99.3600499
10.997,-117.583528
11.005,-92.7948926
11.013,-78.7117097
11.021,-85.0483373
11.029,-89.4470992
11.037,-85.6082957
11.045,-76.0074136
11.053,-85.9543566
11.061,-90.4911862
11.069,-83.9209413
11.077,-76.9348104
11.085,-75.0626111
11.093,-80.3835857
11.101,-81.8315282
11.109,-82.6934802
11.117,-73.5844039
11.125,-73.3241806
11.133,-79.7548512
11.141,-98.3257008
11.149,-83.2613367
11.157,-89.1742842
11.165,-103.23123
11.173,-81.5406831
11.181,-73.8086481
11.189,-74.55835
11.197,-88.5925813
11.205,-98.784361
11.213,-92.6645552
11.221,-76.2132763
11.229,-78.8570865
11.237,-76.256174
11.245,-85.593711
11.253,-82.783328
11.261,-82.8462669
11.269,-86.4667309
11.277,-77.809976
11.285,-81.0938373
11.293,-78.672869
11.301,-80.3433515
11.309,-83.9022543
11.317,-85.3861509
11.325,-77.7902851
11.333,-121.069056
11.341,-88.3660763
11.349,-97.3539843
11.357,-73.3499137
11.365,-82.2899175
11.373,-73.7705208
11.381,-77.1852738
11.389,-76.578427
11.397,-73.0779454
11.405,-82.0722699
11.413,-77.6402985
11.421,-74.8530249
11.429,-82.4445602
11.437,-74.7211295
11.445,-88.1870199
11.453,-76.2589533
11.461,-89.8275839
11.469,-90.2307118
11.477,-90.9813011
11.485,-87.4638363
11.493,-87.3771371
11.501,-84.9071611
11.509,-87.9307261
11.517,-59.5057951
11.525,-63.8540976
11.533,-86.4377669
11.541,-79.870389
11.549,-79.3067678
11.557,-87.7310201
11.565,-87.9991774
11.573,-93.5406015
11.581,-90.5931624
11.589,-79.1026277
11.597,-78.0776893
11.605,-86.4121627
11.613,-99.1623021
11.621,-95.2339786
11.629,-77.4563199
11.637,-81.8722756
11.645,-80.7582166
11.653,-72.661526
11.661,-76.0178475
11.669,-70.2856381
11.677,-72.575597
11.685,-87.9427222
11.693,-74.5047218
11.701,-74.3392131
11.709,-81.9956647
11.717,-82.1214717
11.725,-86.7202559
11.733,-88.2327573
11.741,-85.1989005
11.749,-92.9547475
11.757,-89.009806
11.765,-85.4060485
11.773,-74.7610424
11.781,-88.0550492
11.789,-80.8036322
11.797,-79.6525444
11.805,-84.8945104
11.813,-91.6903891
11.821,-78.1878384
11.829,-86.0343546
11.837,-81.1553447
11.845,-99.5271257
11.853,-123.960938
11.861,-77.4611042
11.869,-102.917107
11.877,-74.0796915
11.885,-82.8235018
11.893,-82.8751624
11.901,-74.7776526
11.909,-71.5329507
11.917,-54.4882105
11.925,-60.0914331
11.933,-81.1970993
11.941,-80.5089295
11.949,-98.2576155
11.957,-83.2861942
11.965,-93.4899793
11.973,-72.9834207
11.981,-102.407686
11.989,-94.7170916
11.997,-81.4226419


==> data/cir_mp_4tap_pdp_taps.csv <==
t_us,db
0,0
0.406901042,-3
1.62760417,-6
3.25520833,-9


==> data/delay_error.csv <==
tap,expected_us,error_ns,std_ns
0,0.000000000,0.0,0.0
256,1.041666667,0.0009177727956739545,0.013962761103267716
512,2.083333333,0.01883758382382439,0.015777267280209874
768,3.125000000,0.014836435942015669,0.019065012343934196
1024,4.166666667,0.010907487602707988,0.026895343919696942
1280,5.208333333,-5.0083076530427206e-05,0.02249144167104701
1536,6.250000000,-0.0009259196440325468,0.02183197516171438
1792,7.291666667,-0.006311096870376787,0.02376827477121068
2048,8.333333333,0.01354070178240363,0.01931686904141704
2304,9.375000000,0.009604068643966457,0.025437681603134046
2560,10.416666667,0.009779695357792662,0.024229254486510997
2816,11.458333333,-0.001493885427407804,0.023641702019251178
3072,12.500000000,0.002124683645888581,0.020129054255919526
3328,13.541666667,-0.011230712672841037,0.026288927592128516
3584,14.583333333,0.009351431894174311,0.025662400838561826
3840,15.625000000,0.01322690482447797,0.028009013855718124
4095,16.662597656,-0.006325469556031749,0.0268225733842869


==> data/fpga_dsp_heatmap_supported.csv <==
j,i,n_taps,n_ch,util_pct
0,0,4,1,65.89419475655431
1,0,8,1,66.2687265917603
2,0,16,1,67.01779026217228
3,0,32,1,68.51591760299625
0,1,4,2,66.4559925093633
1,1,8,2,67.20505617977528
2,1,16,2,68.70318352059925
3,1,32,2,71.6994382022472
0,2,4,3,67.01779026217228
1,2,8,3,68.14138576779027
2,2,16,3,70.38857677902622
3,2,32,3,74.88295880149813
0,3,4,4,67.57958801498127
1,3,8,4,69.07771535580524
2,3,16,4,72.07397003745318
3,3,32,4,78.06647940074906
0,4,4,5,68.14138576779027
1,4,8,5,70.01404494382022
2,4,16,5,73.75936329588015
3,4,32,5,81.25
0,5,4,6,68.70318352059925
1,5,8,6,70.95037453183521
2,5,16,6,75.44475655430712
3,5,32,6,84.43352059925094
0,6,4,7,69.26498127340824
1,6,8,7,71.8867041198502
2,6,16,7,77.13014981273409
3,6,32,7,87.61704119850187
0,7,4,8,69.82677902621722
1,7,8,8,72.82303370786516
2,7,16,8,78.81554307116104
3,7,32,8,90.8005617977528
0,8,4,9,70.38857677902622
1,8,8,9,73.75936329588015
2,8,16,9,80.50093632958801
3,8,32,9,93.98408239700375
0,9,4,10,70.95037453183521
1,9,8,10,74.69569288389513
2,9,16,10,82.18632958801498
3,9,32,10,97.16760299625469
0,10,4,11,71.5121722846442
1,10,8,11,75.63202247191012
2,10,16,11,83.87172284644194
3,10,32,11,100.35112359550561
0,11,4,12,72.07397003745318
1,11,8,12,76.56835205992509
2,11,16,12,85.55711610486891
3,11,32,12,103.53464419475655


==> data/ran_baseline_ph_alloc.csv <==
pl_db,marg_mean,marg_lo,marg_hi,nprb_mean,nprb_lo,nprb_hi,alloc_mean,alloc_lo,alloc_hi
0.0,14.748,14.601,14.894,252.6,246.457,258.743,-0.337,-0.444,-0.233
1.0,13.95,13.58,14.32,250.73,244.28,257.18,-0.37,-0.483,-0.259
2.0,12.933,12.58,13.285,253.43,248.061,258.799,-0.323,-0.416,-0.232
3.0,12.091,11.873,12.31,247.69,244.361,251.019,-0.423,-0.481,-0.365
4.0,10.951,10.636,11.266,251.991,245.9,258.082,-0.348,-0.454,-0.244
5.0,10.491,10.023,10.959,251.236,245.926,256.547,-0.361,-0.454,-0.27
6.0,9.228,8.903,9.552,247.4,241.542,253.258,-0.428,-0.532,-0.326
7.0,8.725,8.384,9.067,243.555,239.186,247.923,-0.496,-0.574,-0.418
8.0,7.685,7.234,8.136,247.982,235.624,260.339,-0.417,-0.639,-0.206
9.0,6.932,6.517,7.346,244.482,235.58,253.384,-0.479,-0.64,-0.324
10.0,5.267,4.879,5.655,246.936,240.438,253.434,-0.436,-0.552,-0.323
11.0,4.382,4.083,4.682,247.509,243.221,251.797,-0.426,-0.502,-0.351
12.0,3.133,2.887,3.379,251.427,245.573,257.282,-0.358,-0.46,-0.258
13.0,2.396,2.043,2.749,252.036,245.749,258.324,-0.347,-0.457,-0.24
14.0,0.896,0.6,1.192,248.282,244.098,252.466,-0.412,-0.486,-0.34
15.0,0.286,-0.04,0.612,250.527,244.127,256.927,-0.373,-0.485,-0.264
16.0,0.116,-0.116,0.348,249.811,243.395,256.227,-0.386,-0.499,-0.275
17.0,-0.302,-0.46,-0.144,182.691,165.466,199.916,-1.744,-2.175,-1.353
18.0,-0.237,-0.344,-0.13,196.43,180.745,212.115,-1.43,-1.791,-1.096
19.0,-0.232,-0.309,-0.156,156.71,138.569,174.851,-2.411,-2.945,-1.935
20.0,-0.295,-0.406,-0.185,144.33,131.545,157.115,-2.768,-3.171,-2.399
21.0,-0.327,-0.39,-0.264,104.64,87.069,122.211,-4.165,-4.963,-3.491
22.0,-0.305,-0.393,-0.216,79.25,65.464,93.036,-5.372,-6.202,-4.675
23.0,-0.312,-0.371,-0.253,65.0,56.944,73.056,-6.232,-6.807,-5.725
24.0,-0.21,-0.248,-0.172,41.69,41.323,42.057,-8.161,-8.2,-8.123
25.0,-0.298,-0.353,-0.242,33.79,33.359,34.221,-9.074,-9.13,-9.019
26.0,-0.058,-0.165,0.048,16.29,15.995,16.585,-12.242,-12.322,-12.165
27.0,-0.158,-0.185,-0.131,13.33,13.247,13.413,-13.113,-13.14,-13.086
28.0,-0.055,-0.118,0.009,10.41,10.324,10.496,-14.187,-14.223,-14.152
29.0,0.132,-0.252,0.516,8.89,8.091,9.689,-14.873,-15.282,-14.499
30.0,-0.008,-0.149,0.133,7.19,6.825,7.555,-15.794,-16.021,-15.579
31.0,-0.06,-0.193,0.074,5.33,4.85,5.81,-17.094,-17.505,-16.719
32.0,-0.8,-1.102,-0.498,5.0,5.0,5.0,-17.372,-17.372,-17.372
33.0,-1.76,-2.068,-1.452,5.0,5.0,5.0,-17.372,-17.372,-17.372
34.0,-1.14,-1.466,-0.814,5.0,5.0,5.0,-17.372,-17.372,-17.372
35.0,-1.88,-2.466,-1.294,5.0,5.0,5.0,-17.372,-17.372,-17.372


==> data/ran_baseline_thr.csv <==
pl_db,dl_mean,dl_lo,dl_hi,dl_n,ul_mean,ul_lo,ul_hi,ul_n
0.0,265.49,260.87,270.11,10,83.87,82.14,85.6,10.0
1.0,262.29,260.01,264.56,10,82.3,79.24,85.36,10.0
2.0,260.02,259.08,260.95,10,83.8,80.61,86.99,10.0
3.0,261.16,259.93,262.38,10,84.59,82.66,86.53,10.0
4.0,261.33,260.3,262.37,10,79.47,75.01,83.93,11.0
5.0,261.2,259.59,262.82,10,73.96,69.27,78.66,11.0
6.0,261.02,259.21,262.84,10,74.51,68.16,80.86,10.0
7.0,259.96,258.58,261.34,10,75.32,71.15,79.49,11.0
8.0,261.19,259.68,262.71,10,69.46,63.23,75.68,11.0
9.0,260.44,258.95,261.93,10,71.39,63.43,79.35,11.0
10.0,260.93,259.69,262.17,10,73.04,67.91,78.17,11.0
11.0,260.58,259.59,261.58,10,72.97,69.21,76.73,11.0
12.0,260.21,258.9,261.52,10,80.89,75.94,85.84,11.0
13.0,259.16,257.23,261.08,10,77.12,69.16,85.08,11.0
14.0,256.81,254.36,259.25,10,84.46,77.84,91.09,11.0
15.0,242.8,241.41,244.19,10,76.37,69.72,83.01,11.0
16.0,231.02,228.31,233.73,10,69.47,61.88,77.07,9.0
17.0,215.95,210.4,221.5,10,65.84,60.78,70.9,11.0
18.0,220.57,213.12,228.02,10,70.52,65.41,75.63,10.0
19.0,223.91,220.78,227.04,10,56.88,51.23,62.53,10.0
20.0,211.11,207.04,215.18,10,52.32,49.13,55.51,10.0
21.0,209.06,207.9,210.23,10,38.49,32.49,44.49,10.0
22.0,199.68,198.31,201.04,10,30.04,25.21,34.88,10.0
23.0,173.36,168.7,178.02,10,25.32,22.43,28.2,10.0
24.0,163.34,158.74,167.95,10,16.63,16.46,16.79,10.0
25.0,174.59,172.68,176.49,10,13.26,13.13,13.4,10.0
26.0,143.78,139.24,148.32,10,6.72,6.67,6.76,10.0
27.0,135.09,131.21,138.98,10,5.57,5.55,5.58,10.0
28.0,126.36,121.56,131.16,10,4.46,4.46,4.47,10.0
29.0,117.07,112.24,121.9,10,3.79,3.65,3.92,10.0
30.0,110.84,105.07,116.6,10,3.0,2.79,3.2,10.0
31.0,120.46,118.78,122.14,10,2.14,2.03,2.25,10.0
32.0,92.23,88.73,95.73,10,0.41,0.0,1.04,10.0
33.0,83.94,79.71,88.16,10,0.0,0.0,0.0,10.0
34.0,75.76,71.75,79.76,10,0.0,0.0,0.0,9.0
35.0,69.77,65.75,73.79,10,0.0,0.0,0.0,10.0
36.0,78.41,77.35,79.46,9,nan,nan,nan,nan
37.0,50.07,46.7,53.44,9,nan,nan,nan,nan
38.0,39.38,36.94,41.81,9,nan,nan,nan,nan
39.0,29.33,28.19,30.47,9,nan,nan,nan,nan
40.0,20.37,19.5,21.25,9,nan,nan,nan,nan
41.0,15.0,13.5,16.51,9,nan,nan,nan,nan
42.0,14.4,12.2,16.61,9,nan,nan,nan,nan
43.0,7.51,5.68,9.35,9,nan,nan,nan,nan
44.0,7.43,5.62,9.25,9,nan,nan,nan,nan
45.0,17.69,16.57,18.81,9,nan,nan,nan,nan


==> data/ran_gain_snr_rsrp.csv <==
pl_db,snr_m10,rsrp_m10,snr_m5,rsrp_m5,snr_base,rsrp_base,snr_p5,rsrp_p5,snr_p10,rsrp_p10,rsrpa_m10,rsrpa_m5,rsrpa_base,rsrpa_p5,rsrpa_p10
0.0,31.79,-79.0,33.23,-74.8,34.25,-69.68,34.42,-64.0,34.58,-59.1,31.79,35.99,41.11,46.79,51.69
1.0,nan,nan,nan,nan,34.13,-70.08,nan,nan,nan,nan,nan,nan,40.71,nan,nan
2.0,nan,nan,nan,nan,33.91,-70.86,nan,nan,nan,nan,nan,nan,39.93,nan,nan
3.0,nan,nan,nan,nan,33.67,-71.86,nan,nan,nan,nan,nan,nan,38.93,nan,nan
4.0,nan,nan,nan,nan,33.49,-72.87,nan,nan,nan,nan,nan,nan,37.92,nan,nan
5.0,28.19,-84.0,31.65,-79.0,32.93,-73.42,34.0,-69.0,34.38,-64.0,26.79,31.79,37.36,41.79,46.79
6.0,nan,nan,nan,nan,32.81,-75.73,nan,nan,nan,nan,nan,nan,35.06,nan,nan
7.0,nan,nan,nan,nan,32.5,-76.69,nan,nan,nan,nan,nan,nan,34.1,nan,nan
8.0,nan,nan,nan,nan,32.34,-76.86,nan,nan,nan,nan,nan,nan,33.93,nan,nan
9.0,nan,nan,nan,nan,31.81,-77.86,nan,nan,nan,nan,nan,nan,32.93,nan,nan
10.0,24.12,-88.2,28.33,-83.2,31.14,-78.82,32.62,-72.6,33.15,-67.6,22.59,27.59,31.97,38.19,43.19
11.0,nan,nan,nan,nan,30.44,-79.83,nan,nan,nan,nan,nan,nan,30.96,nan,nan
12.0,nan,nan,nan,nan,29.84,-80.83,nan,nan,nan,nan,nan,nan,29.96,nan,nan
13.0,nan,nan,nan,nan,29.14,-81.84,nan,nan,nan,nan,nan,nan,28.95,nan,nan
14.0,nan,nan,nan,nan,28.46,-82.84,nan,nan,nan,nan,nan,nan,27.95,nan,nan
15.0,19.42,-92.6,23.81,-87.5,27.46,-82.58,30.17,-78.2,31.0,-73.2,18.19,23.29,28.21,32.59,37.59
16.0,nan,nan,nan,nan,26.85,-84.84,nan,nan,nan,nan,nan,nan,25.95,nan,nan
17.0,nan,nan,nan,nan,25.9,-85.85,nan,nan,nan,nan,nan,nan,24.94,nan,nan
18.0,nan,nan,nan,nan,24.99,-86.85,nan,nan,nan,nan,nan,nan,23.94,nan,nan
19.0,nan,nan,nan,nan,24.06,-87.84,nan,nan,nan,nan,nan,nan,22.95,nan,nan
20.0,14.57,-97.7,19.54,-93.2,23.18,-88.78,26.12,-83.2,27.46,-78.2,13.09,17.59,22.01,27.59,32.59
21.0,nan,nan,nan,nan,22.24,-90.16,nan,nan,nan,nan,nan,nan,20.63,nan,nan
22.0,nan,nan,nan,nan,21.26,-90.99,nan,nan,nan,nan,nan,nan,19.8,nan,nan
23.0,nan,nan,nan,nan,20.44,-91.84,nan,nan,nan,nan,nan,nan,18.95,nan,nan
24.0,nan,nan,nan,nan,19.56,-92.86,nan,nan,nan,nan,nan,nan,17.93,nan,nan
25.0,9.54,-102.6,14.46,-98.3,18.29,-91.74,21.35,-88.2,22.23,-82.3,8.19,12.49,19.05,22.59,28.49
26.0,nan,nan,nan,nan,17.46,-94.86,nan,nan,nan,nan,nan,nan,15.93,nan,nan
27.0,nan,nan,nan,nan,16.52,-95.87,nan,nan,nan,nan,nan,nan,14.92,nan,nan
28.0,nan,nan,nan,nan,15.35,-96.86,nan,nan,nan,nan,nan,nan,13.93,nan,nan
29.0,nan,nan,nan,nan,14.44,-97.86,nan,nan,nan,nan,nan,nan,12.93,nan,nan
30.0,4.91,-109.4,9.32,-102.6,13.42,-98.85,16.31,-93.2,17.62,-88.2,1.39,8.19,11.94,17.59,22.59
31.0,nan,nan,nan,nan,12.41,-99.86,nan,nan,nan,nan,nan,nan,10.93,nan,nan
32.0,nan,nan,nan,nan,11.32,-100.87,nan,nan,nan,nan,nan,nan,9.92,nan,nan
33.0,nan,nan,nan,nan,10.43,-101.87,nan,nan,nan,nan,nan,nan,8.92,nan,nan
34.0,nan,nan,nan,nan,9.46,-102.74,nan,nan,nan,nan,nan,nan,8.05,nan,nan
35.0,0.11,-114.6,4.88,-108.9,8.35,-101.04,11.27,-98.2,12.31,-93.2,-3.81,1.89,9.75,12.59,17.59
36.0,nan,nan,nan,nan,7.57,-104.7,nan,nan,nan,nan,nan,nan,6.09,nan,nan
37.0,nan,nan,nan,nan,6.69,-105.7,nan,nan,nan,nan,nan,nan,5.09,nan,nan
38.0,nan,nan,nan,nan,5.84,-106.52,nan,nan,nan,nan,nan,nan,4.27,nan,nan
39.0,nan,nan,nan,nan,5.07,-107.44,nan,nan,nan,nan,nan,nan,3.35,nan,nan
40.0,-4.3,-118.7,0.45,-113.5,4.41,-108.06,6.66,-101.8,7.93,-97.4,-7.91,-2.71,2.73,8.99,13.39
41.0,nan,nan,nan,nan,3.66,-108.66,nan,nan,nan,nan,nan,nan,2.13,nan,nan
42.0,nan,nan,nan,nan,3.01,-109.58,nan,nan,nan,nan,nan,nan,1.21,nan,nan
43.0,nan,nan,nan,nan,2.41,-110.36,nan,nan,nan,nan,nan,nan,0.43,nan,nan
44.0,nan,nan,nan,nan,1.84,-110.44,nan,nan,nan,nan,nan,nan,0.35,nan,nan
45.0,-2.66,-117.0,-2.11,-116.2,1.75,-110.59,3.8,-105.8,4.53,-100.6,-6.21,-5.41,0.2,4.99,10.19
50.0,-3.5,-116.0,1.42,-112.0,1.77,-110.4,2.74,-106.9,3.86,-101.5,-5.21,-1.21,0.39,3.89,9.29
55.0,-2.0,-116.7,2.17,-112.0,1.84,-109.7,2.66,-107.5,4.05,-101.8,-5.91,-1.21,1.09,3.29,8.99
60.0,nan,nan,0.83,-113.0,nan,nan,nan,nan,nan,nan,nan,-2.21,nan,nan,nan


==> data/ran_gain_ul_uetx.csv <==
pl_db,uetx_m10,uetx_m5,uetx_base,uetx_p5,uetx_p10
0.0,0.35,-5.3,-10.41,-18.0,-21.7
1.0,nan,nan,-9.12,nan,nan
2.0,nan,nan,-7.73,nan,nan
3.0,nan,nan,-7.03,nan,nan
4.0,nan,nan,-6.07,nan,nan
5.0,4.6,-0.1,-5.73,-10.5,-19.8
6.0,4.7,1.0,-4.42,-9.25,-13.6
7.0,nan,nan,-3.62,nan,nan
8.0,nan,nan,-2.63,nan,nan
9.0,nan,nan,-1.96,nan,nan
10.0,5.1,nan,-0.87,nan,nan
11.0,nan,nan,0.62,nan,nan
12.0,6.0,4.8,2.04,-3.45,-7.4
13.0,nan,nan,2.76,nan,nan
14.0,nan,nan,3.75,nan,nan
15.0,5.5,5.2,4.68,-0.1,-5.8
16.0,nan,nan,4.44,nan,nan
17.0,nan,nan,5.19,nan,nan
18.0,5.5,5.2,4.9,2.8,-0.7
19.0,nan,nan,5.12,nan,nan
20.0,6.0,nan,5.13,nan,nan
21.0,nan,nan,5.33,nan,nan
22.0,nan,nan,5.27,nan,nan
23.0,nan,nan,5.48,nan,nan
24.0,6.0,5.6,5.55,4.9,3.7
25.0,6.0,5.9,5.49,5.0,6.0
26.0,nan,nan,5.62,nan,nan
27.0,nan,nan,5.67,nan,nan
28.0,nan,nan,5.61,nan,nan
29.0,nan,nan,5.75,nan,nan
30.0,6.0,6.0,5.85,5.5,6.0
31.0,nan,nan,5.97,nan,nan
32.0,nan,nan,6.0,nan,nan
33.0,nan,nan,6.0,nan,nan
34.0,nan,nan,6.0,nan,nan
35.0,6.0,6.0,6.0,5.9,5.5
36.0,nan,nan,6.0,nan,nan
39.0,nan,nan,6.0,nan,nan
40.0,6.0,nan,nan,nan,nan
42.0,nan,nan,6.0,nan,nan
45.0,nan,6.0,6.0,6.0,6.0


==> data/ran_srs_tdlb_cir.csv <==
delay_ns,cir_db
-59.436,-19.564
-58.16,-18.441
-56.883,-18.399
-55.607,-19.467
-54.33,-21.99
-53.054,-27.239
-51.777,-41.154
-50.5,-28.126
-49.224,-22.902
-47.947,-20.705
-46.671,-20.23
-45.394,-21.33
-44.118,-24.645
-42.841,-34.177
-41.565,-31.069
-40.288,-22.619
-39.011,-18.923
-37.735,-17.137
-36.458,-16.669
-35.182,-17.462
-33.905,-19.897
-32.629,-25.668
-31.352,-42.217
-30.076,-23.238
-28.799,-18.167
-27.522,-15.773
-26.246,-14.922
-24.969,-15.418
-23.693,-17.582
-22.416,-22.996
-21.14,-34.396
-19.863,-20.011
-18.587,-14.736
-17.31,-12.004
-16.033,-10.706
-14.757,-10.576
-13.48,-11.723
-12.204,-14.814
-10.927,-23.054
-9.651,-21.366
-8.374,-12.358
-7.098,-7.957
-5.821,-5.275
-4.545,-3.597
-3.268,-2.649
-1.991,-2.307
-0.715,-2.519
0.562,-3.278
1.838,-4.615
3.115,-6.601
4.391,-9.353
5.668,-13.018
6.944,-17.543
8.221,-21.495
9.498,-22.543
10.774,-21.661
12.051,-18.716
13.327,-14.763
14.604,-11.361
15.88,-8.825
17.157,-7.082
18.433,-6.033
19.71,-5.618
20.987,-5.813
22.263,-6.636
23.54,-8.149
24.816,-10.473
26.093,-13.814
27.369,-18.407
28.646,-23.496
29.922,-25.023
31.199,-23.688
32.475,-20.379
33.752,-15.732
35.029,-11.662
36.305,-8.561
37.582,-6.314
38.858,-4.788
40.135,-3.893
41.411,-3.586
42.688,-3.861
43.964,-4.754
45.241,-6.356
46.518,-8.851
47.794,-12.621
49.071,-18.469
50.347,-25.306
51.624,-22.614
52.9,-21.194
54.177,-22.282
55.453,-19.34
56.73,-13.345
58.007,-8.827
59.283,-5.613
60.56,-3.32
61.836,-1.72
63.113,-0.681
64.389,-0.125
65.666,0.0
66.942,-0.274
68.219,-0.924
69.496,-1.927
70.772,-3.25
72.049,-4.831
73.325,-6.553
74.602,-8.219
75.878,-9.564
77.155,-10.353
78.431,-10.512
79.708,-10.171
80.984,-9.585
82.261,-9.018
83.538,-8.683
84.814,-8.73
86.091,-9.279
87.367,-10.456
88.644,-12.438
89.92,-15.524
91.197,-20.21
92.473,-25.625
93.75,-24.583
95.027,-22.679
96.303,-23.211
97.58,-23.614
98.856,-18.637
100.133,-13.434
101.409,-9.652
102.686,-6.952
103.962,-5.059
105.239,-3.818
106.516,-3.143
107.792,-2.998
109.069,-3.383
110.345,-4.336
111.622,-5.957
112.898,-8.453
114.175,-12.3
115.451,-18.857
116.728,-26.167
118.004,-18.509
119.281,-15.004
120.558,-13.774
121.834,-13.994
123.111,-15.542
124.387,-18.787
125.664,-25.386
126.94,-33.985
128.217,-23.472
129.493,-19.687
130.77,-18.401
132.047,-18.771
133.323,-20.863
134.6,-25.862
135.876,-50.033
137.153,-26.743
138.429,-21.056
139.706,-18.511
140.982,-17.561
142.259,-17.843
143.536,-19.402
144.812,-22.766
146.089,-30.286
147.365,-35.628
148.642,-25.139
149.918,-21.394
151.195,-19.904
152.471,-19.897
153.748,-21.329
155.025,-24.797
156.301,-33.638
157.578,-34.426
158.854,-25.031
160.131,-21.41
161.407,-19.838
162.684,-19.63
163.96,-20.703
165.237,-23.432
166.513,-29.522
167.79,-46.241
169.067,-27.599
170.343,-22.838
171.62,-20.744
172.896,-20.185
174.173,-20.96
175.449,-23.371
176.726,-28.927
178.002,-44.819
179.279,-27.426
180.556,-22.217
181.832,-19.691
183.109,-18.599
184.385,-18.607
185.662,-19.697
186.938,-22.151
188.215,-26.995
189.491,-40.812
190.768,-31.348
192.045,-25.309
193.321,-23.043
194.598,-22.743
195.874,-24.29
197.151,-28.832
198.427,-43.422
199.704,-27.868
200.98,-21.93
202.257,-18.893
203.533,-17.373
204.81,-17.024
206.087,-17.888
207.363,-20.465
208.64,-26.849
209.916,-30.018
211.193,-19.724
212.469,-14.784
213.746,-11.744
215.022,-9.745
216.299,-8.463
217.576,-7.746
218.852,-7.519
220.129,-7.751
221.405,-8.442
222.682,-9.626
223.958,-11.378
225.235,-13.853
226.511,-17.374
227.788,-22.732
229.065,-31.09
230.341,-27.835
231.618,-23.278
232.894,-21.26
234.171,-20.578
235.447,-20.755
236.724,-21.555
238.0,-22.81
239.277,-24.349
240.554,-25.957
241.83,-27.387
243.107,-28.464
244.383,-29.248
245.66,-30.138
246.936,-31.926
248.213,-36.461
249.489,-40.957
250.766,-29.55
252.042,-23.184
253.319,-18.87
254.596,-15.666
255.872,-13.219
257.149,-11.357
258.425,-9.991
259.702,-9.072
260.978,-8.579
262.255,-8.513
263.531,-8.899
264.808,-9.794
266.085,-11.309
267.361,-13.667
268.638,-17.384
269.914,-24.076
271.191,-32.522
272.467,-22.605
273.744,-18.574
275.02,-16.825
276.297,-16.413
277.574,-17.106
278.85,-18.998
280.127,-22.605
281.403,-29.433
282.68,-30.548
283.956,-24.06
285.233,-21.001
286.509,-19.85
287.786,-20.136
289.063,-21.967
290.339,-26.318
291.616,-41.149
292.892,-29.607
294.169,-23.0
295.445,-20.161
296.722,-19.171
297.998,-19.747
299.275,-22.367
300.551,-29.189
301.828,-26.864
303.105,-18.822
304.381,-14.412
305.658,-11.63
306.934,-9.841
308.211,-8.791
309.487,-8.37
310.764,-8.544
312.04,-9.339
313.317,-10.858
314.594,-13.339
315.87,-17.374
317.147,-24.943
318.423,-29.421
319.7,-21.163
320.976,-17.926
322.253,-16.813
323.529,-17.151
324.806,-18.942
326.083,-22.828
327.359,-30.893
328.636,-27.648
329.912,-21.551
331.189,-18.778
332.465,-17.809
333.742,-18.307
335.018,-20.564
336.295,-26.31
337.571,-40.804
338.848,-22.99
340.125,-17.803
341.401,-15.175
342.678,-13.981
343.954,-13.966
345.231,-15.262
346.507,-18.623
347.784,-27.515
349.06,-22.701
350.337,-14.786
351.614,-10.59
352.89,-7.928
354.167,-6.182
355.443,-5.094
356.72,-4.541
357.996,-4.462
359.273,-4.833
360.549,-5.658
361.826,-6.97
363.103,-8.843
364.379,-11.414
365.656,-14.953
366.932,-19.988
368.209,-26.406
369.485,-25.561
370.762,-22.207
372.038,-20.73
373.315,-20.565
374.592,-21.341
375.868,-22.865
377.145,-24.977
378.421,-27.44
379.698,-29.818
380.974,-31.487
382.251,-32.029
383.527,-31.74
384.804,-31.482
386.08,-32.223
387.357,-35.291
388.634,-39.004
389.91,-30.052
391.187,-23.662
392.463,-19.36
393.74,-16.244
395.016,-13.941
396.293,-12.269
397.569,-11.13
398.846,-10.475
400.123,-10.282
401.399,-10.558
402.676,-11.339
403.952,-12.704
405.229,-14.814
406.505,-18.01
407.782,-23.185
409.058,-32.864
410.335,-28.381
411.612,-23.085
412.888,-20.875
414.165,-20.251
415.441,-20.811
416.718,-22.556
417.994,-25.874
419.271,-32.11
420.547,-37.857
421.824,-30.217
423.1,-26.627
424.377,-25.248
425.654,-25.341
426.93,-26.844
428.207,-30.296
429.483,-38.565
430.76,-41.245
432.036,-31.377
433.313,-27.633
434.589,-25.935
435.866,-25.506
437.143,-26.145
438.419,-27.925
439.696,-31.281
440.972,-37.795
442.249,-47.155
443.525,-36.727
444.802,-32.938
446.078,-31.717
447.355,-32.199
448.632,-34.461
449.908,-39.644
451.185,-47.709
452.461,-38.502
453.738,-33.928
455.014,-31.886
456.291,-31.399
457.567,-32.293
458.844,-34.904
460.121,-40.762
461.397,-47.77
462.674,-37.691
463.95,-33.306
465.227,-31.27
466.503,-30.694
467.78,-31.422
469.056,-33.768
470.333,-39.272
471.609,-58.661
472.886,-37.509
474.163,-32.068
475.439,-29.274
476.716,-27.817
477.992,-27.298
479.269,-27.578
480.545,-28.648
481.822,-30.618
483.098,-33.808
484.375,-39.151
485.652,-51.896
486.928,-47.439
488.205,-41.427
489.481,-39.95
490.758,-40.768
492.034,-43.929
493.311,-50.999
494.587,-50.415
495.864,-44.203
497.141,-41.711
498.417,-41.47
499.694,-43.419
500.97,-48.681
502.247,-49.24
503.523,-41.855
504.8,-37.777
506.076,-35.566
507.353,-34.616
508.629,-34.752
509.906,-36.042
511.183,-38.833
512.459,-43.586
513.736,-44.298
515.012,-39.181
516.289,-35.869
517.565,-34.103
518.842,-33.442
520.118,-33.706
521.395,-34.853
522.672,-36.91
523.948,-39.763
525.225,-42.292
526.501,-42.428
527.778,-41.463
529.054,-41.355
530.331,-42.694
531.607,-45.54
532.884,-46.821
534.161,-43.278
535.437,-40.12
536.714,-38.468
537.99,-38.154
539.267,-39.101
540.543,-41.08
541.82,-42.124
543.096,-39.845
544.373,-37.096
545.65,-35.487
546.926,-35.238
548.203,-36.673
549.479,-41.202
550.756,-75.311
552.032,-39.191
553.309,-33.073
554.585,-29.902
555.862,-28.33
557.138,-28.096
558.415,-29.45
559.692,-33.691
560.968,-43.032
562.245,-30.313
563.521,-23.985
564.798,-20.114
566.074,-17.478
567.351,-15.661
568.627,-14.48
569.904,-13.853
571.181,-13.752
572.457,-14.198
573.734,-15.264
575.01,-17.12
576.287,-20.153
577.563,-25.504
578.84,-39.554
580.116,-28.976
581.393,-23.286
582.67,-20.88
583.946,-20.113
585.223,-20.67
586.499,-22.787
587.776,-27.715
589.052,-35.894
590.329,-25.313
591.605,-19.794
592.882,-16.576
594.158,-14.538
595.435,-13.281
596.712,-12.626
597.988,-12.49
599.265,-12.837
600.541,-13.671
601.818,-15.037
603.094,-17.032
604.371,-19.857
605.647,-23.956
606.924,-30.346
608.201,-35.457
609.477,-30.09
610.754,-27.105
612.03,-26.025
613.307,-26.195
614.583,-27.433
615.86,-29.846
617.136,-33.984
618.413,-42.175
619.69,-48.752
620.966,-38.661
622.243,-35.54
623.519,-34.694
624.796,-35.352
626.072,-37.495
627.349,-41.7
628.625,-48.103
629.902,-44.134
631.179,-39.381
632.455,-36.929
633.732,-35.849
635.008,-35.761
636.285,-36.55
637.561,-38.274
638.838,-41.223
640.114,-46.239
641.391,-53.733
642.667,-48.444
643.944,-43.758
645.221,-41.417
646.497,-40.398
647.774,-40.356
649.05,-41.238
650.327,-43.232
651.603,-47.03
652.88,-55.867
654.156,-56.67
655.433,-47.389
656.71,-43.561
657.986,-41.627
659.263,-40.866
660.539,-41.088
661.816,-42.351
663.092,-44.963
664.369,-49.339
665.645,-50.538
666.922,-45.462
668.199,-41.793
669.475,-39.609
670.752,-38.491
672.028,-38.273
673.305,-38.976
674.581,-40.838
675.858,-44.617
677.134,-53.314
678.411,-50.462
679.688,-43.014
680.964,-39.449
682.241,-37.6
683.517,-36.901
684.794,-37.217
686.07,-38.653
687.347,-41.653
688.623,-47.439
689.9,-50.784
691.176,-44.076
692.453,-40.698
693.73,-39.59
695.006,-40.453
696.283,-44.091
697.559,-48.8
698.836,-40.297
700.112,-34.661
701.389,-31.227
702.665,-29.103
703.942,-27.988
705.219,-27.839
706.495,-28.847
707.772,-31.701
709.048,-39.204
710.325,-36.848
711.601,-28.041
712.878,-23.286
714.154,-20.138
715.431,-17.918
716.708,-16.349
717.984,-15.297
719.261,-14.695
720.537,-14.509
721.814,-14.735
723.09,-15.392
724.367,-16.532
725.643,-18.255
726.92,-20.758
728.196,-24.472
729.473,-30.505
730.75,-37.369
732.026,-30.838
733.303,-26.995
734.579,-25.269
735.856,-24.8
737.132,-25.318
738.409,-26.817
739.685,-29.558
740.962,-34.455
742.239,-47.098
743.515,-41.174
744.792,-34.406
746.068,-31.818
747.345,-31.016
748.621,-31.516
749.898,-33.369
751.174,-37.251
752.451,-46.912
753.728,-45.909
755.004,-37.304
756.281,-33.839
757.557,-32.253
758.834,-31.87
760.11,-32.524
761.387,-34.319
762.663,-37.748
763.94,-44.537
765.217,-48.793
766.493,-40.523
767.77,-36.884
769.046,-35.332
770.323,-35.154
771.599,-36.25
772.876,-38.991
774.152,-45.102
775.429,-60.737
776.705,-42.874
777.982,-38.028
779.259,-35.774
780.535,-34.976
781.812,-35.388
783.088,-37.174
784.365,-41.219
785.641,-53.383
786.918,-45.858
788.194,-38.355
789.471,-34.884
790.748,-33.085
792.024,-32.402
793.301,-32.699
794.577,-34.081
795.854,-37.025
797.13,-43.203
798.407,-48.037
799.683,-38.729
800.96,-34.276
802.237,-31.854
803.513,-30.629
804.79,-30.342
806.066,-30.988
807.343,-32.82
808.619,-36.753
809.896,-48.517
811.172,-40.748
812.449,-32.7
813.725,-28.471
815.002,-25.669
816.279,-23.66
817.555,-22.179
818.832,-21.087
820.108,-20.304
821.385,-19.783
822.661,-19.499
823.938,-19.442
825.214,-19.62
826.491,-20.057
827.768,-20.805
829.044,-21.953
830.321,-23.663
831.597,-26.273
832.874,-30.671
834.15,-41.396
835.427,-37.441
836.703,-29.281
837.98,-25.447
839.257,-23.212
840.533,-21.95
841.81,-21.462
843.086,-21.733
844.363,-22.912
845.639,-25.468
846.916,-31.031
848.192,-39.807
849.469,-27.287
850.746,-21.704
852.022,-18.309
853.299,-16.009
854.575,-14.418
855.852,-13.363
857.128,-12.755
858.405,-12.551
859.681,-12.735
860.958,-13.316
862.234,-14.327
863.511,-15.837
864.788,-17.977
866.064,-21.01
867.341,-25.549
868.617,-33.223
869.894,-34.803
871.17,-28.639
872.447,-25.819
873.723,-24.693
875.0,-24.67
876.277,-25.583
877.553,-27.49
878.83,-30.743
880.106,-36.591
881.383,-58.283
882.659,-39.72
883.936,-34.514
885.212,-32.523
886.489,-32.126
887.766,-32.972
889.042,-35.16
890.319,-39.362
891.595,-47.457
892.872,-44.313
894.148,-38.486
895.425,-35.742
896.701,-34.604
897.978,-34.617
899.254,-35.708
900.531,-38.094
901.808,-42.492
903.084,-48.895
904.361,-44.171
905.637,-39.362
906.914,-36.81
908.19,-35.599
909.467,-35.387
910.743,-36.098
912.02,-37.857
913.297,-41.057
914.573,-46.05
915.85,-45.882
917.126,-40.841
918.403,-37.613
919.679,-35.808
920.956,-35.041
922.232,-35.192
923.509,-36.344
924.786,-38.878
926.062,-43.996
927.339,-51.136
928.615,-42.43
929.892,-37.504
931.168,-34.903
932.445,-33.68
933.721,-33.595
934.998,-34.774
936.275,-37.928
937.551,-46.838
938.828,-44.872
940.104,-35.469
941.381,-31.118
942.657,-28.596
943.934,-27.225
945.21,-26.83
946.487,-27.493
947.763,-29.669
949.04,-35.093
950.317,-42.35
951.593,-29.9
952.87,-24.206
954.146,-20.642
955.423,-18.171
956.699,-16.422
957.976,-15.223
959.252,-14.488
960.529,-14.174
961.806,-14.268
963.082,-14.781
964.359,-15.751
965.635,-17.254
966.912,-19.44
968.188,-22.606
969.465,-27.426
970.741,-34.611
972.018,-32.529
973.295,-27.919
974.571,-25.694
975.848,-24.893
977.124,-25.13
978.401,-26.322
979.677,-28.606
980.954,-32.511
982.23,-40.166
983.507,-51.079
984.783,-37.888
986.06,-34.354
987.337,-33.305
988.613,-33.864
989.89,-36.065
991.166,-40.944
992.443,-58.724
993.719,-43.753
994.996,-37.799
996.272,-35.3
997.549,-34.475
998.826,-34.932
1000.102,-36.739
1001.379,-40.543
1002.655,-49.711
1003.932,-50.483
1005.208,-41.544
1006.485,-38.243
1007.761,-36.999
1009.038,-37.164
1010.315,-38.715
1011.591,-42.204
1012.868,-50.466
1014.144,-53.739
1015.421,-43.789
1016.697,-40.244
1017.974,-38.886
1019.25,-39.015
1020.527,-40.632
1021.804,-44.423
1023.08,-53.024
1024.357,-48.771
1025.633,-42.196
1026.91,-39.008
1028.186,-37.436
1029.463,-36.934
1030.739,-37.291
1032.016,-38.394
1033.292,-40.073
1034.569,-41.831
1035.846,-42.779
1037.122,-42.765
1038.399,-42.766
1039.675,-43.681
1040.952,-46.349
1042.228,-53.364
1043.505,-58.649
1044.781,-46.595
1046.058,-42.034
1047.335,-39.652
1048.611,-38.551
1049.888,-38.461
1051.164,-39.359
1052.441,-41.437
1053.717,-45.332
1054.994,-53.582
1056.27,-55.933
1057.547,-47.725
1058.824,-44.8
1060.1,-44.158
1061.377,-45.401
1062.653,-49.324
1063.93,-60.276
1065.206,-50.471
1066.483,-44.109
1067.759,-40.89
1069.036,-39.221
1070.313,-38.653
1071.589,-39.081
1072.866,-40.629
1074.142,-43.799
1075.419,-50.376
1076.695,-54.808
1077.972,-45.784
1079.248,-41.668
1080.525,-39.562
1081.801,-38.635
1083.078,-38.602
1084.355,-39.373
1085.631,-40.962
1086.908,-43.446
1088.184,-46.749
1089.461,-49.461
1090.737,-49.045
1092.014,-47.532
1093.29,-46.871
1094.567,-47.368
1095.844,-49.161
1097.12,-52.706
1098.397,-59.316
1099.673,-62.157
1100.95,-56.095
1102.226,-53.486
1103.503,-52.898
1104.779,-53.407
1106.056,-53.569
1107.333,-51.911
1108.609,-49.478
1109.886,-47.543
1111.162,-46.426
1112.439,-46.169
1113.715,-46.84
1114.992,-48.674
1116.268,-52.394
1117.545,-61.45
1118.821,-61.216
1120.098,-52.145
1121.375,-48.267
1122.651,-46.165
1123.928,-45.069
1125.204,-44.668
1126.481,-44.793
1127.757,-45.322
1129.034,-46.149
1130.31,-47.184
1131.587,-48.374
1132.864,-49.759
1134.14,-51.511
1135.417,-53.996
1136.693,-58.044
1137.97,-66.668
1139.246,-65.462
1140.523,-57.219
1141.799,-53.146
1143.076,-50.645
1144.353,-49.028
1145.629,-48.029
1146.906,-47.527
1148.182,-47.463
1149.459,-47.786
1150.735,-48.394
1152.012,-49.025
1153.288,-49.224
1154.565,-48.671
1155.842,-47.611
1157.118,-46.542
1158.395,-45.793
1159.671,-45.522


==> data/ran_srs_tdlb_ideal.csv <==
delay_ns,amp_db
0.0,0.0
21.44,-2.2
43.1,-4.0
41.9,-3.2
57.4,-9.8
59.72,-1.2
75.04,-3.4
101.1,-5.2
73.62,-7.6
73.94,-3.0
114.0,-8.9
105.66,-9.0
220.42,-4.8
255.12,-5.7
309.48,-7.5
356.84,-1.9
403.38,-7.6
565.88,-12.2
604.38,-9.8
723.74,-11.4
821.34,-14.9
855.8,-9.2
956.68,-11.3


==> data/ran_srs_tdlb_taps.csv <==
delay_ns,amp_db
0.0,0.0
20.345,-2.2
40.69,-0.571
61.035,-0.638
69.173,-1.707
81.38,-3.4
101.725,-5.2
109.863,-5.939
219.727,-4.8
260.417,-5.7
309.245,-7.5
358.073,-1.9
398.763,-7.6
569.662,-12.2
598.144,-9.8
720.215,-11.4
821.94,-14.9
858.561,-9.2
960.287,-11.3


==> data/ran_srs_twotap.csv <==
campaign,tau_ns,fit_ns,fit_halfwidth_ns,cir_ns,rms_db,err_fit_ns,err_cir_ns,abserr_fit_ns,abserr_cir_ns,alias_ns
twotap_coarse,101.725,101.72,0.02,102.533,0.248,-0.005,0.807,0.01,0.807,16564.941
twotap_fine,248.21,248.2,0.05,248.06,0.366,-0.01,-0.15,0.01,0.15,16418.457
twotap_fine,500.488,500.48,0.05,500.817,0.448,-0.008,0.329,0.01,0.329,16166.178
twotap_coarse,500.488,500.48,0.06,500.817,0.462,-0.008,0.329,0.01,0.329,16166.178
twotap_fine,748.698,748.7,0.11,749.745,0.96,0.002,1.047,0.01,1.047,15917.969
twotap_fine,1000.977,1000.98,0.18,1001.225,1.291,0.003,0.249,0.01,0.249,15665.69
twotap_coarse,1000.977,1000.98,0.03,1001.225,0.316,0.003,0.249,0.01,0.249,15665.69
twotap_fine,1249.186,1249.18,0.19,1250.153,1.416,-0.006,0.967,0.01,0.967,15417.48
twotap_fine,1501.465,1501.52,0.18,1501.634,1.42,0.055,0.169,0.055,0.169,15165.202
twotap_fine,1749.674,1749.68,0.17,1750.562,1.525,0.005,0.887,0.01,0.887,14916.992
twotap_coarse,2001.953,2001.94,0.02,2002.042,0.227,-0.013,0.089,0.013,0.089,14664.714
twotap_fine,2001.953,2001.96,0.19,2002.042,1.632,0.007,0.089,0.01,0.089,14664.714
twotap_fine,2250.163,2250.14,0.21,2249.694,1.766,-0.023,-0.469,0.023,0.469,14416.504
twotap_coarse,2339.681,2339.68,0.03,2340.329,0.326,-0.001,0.648,0.01,0.648,14326.986
twotap_fine,2498.372,2498.34,0.19,2498.621,1.886,-0.032,0.249,0.032,0.249,14168.294
twotap_fine,2750.651,2750.64,0.23,2751.379,1.954,-0.011,0.728,0.011,0.728,13916.016
twotap_fine,2998.861,2998.84,0.23,2999.03,1.963,-0.021,0.169,0.021,0.169,13667.806
twotap_coarse,2998.861,2998.88,0.14,2999.03,1.082,0.019,0.169,0.019,0.169,13667.806
twotap_fine,3251.139,3251.12,0.22,3251.787,1.993,-0.019,0.648,0.019,0.648,13415.527
twotap_fine,3499.349,3499.34,0.22,3499.438,1.992,-0.009,0.089,0.01,0.089,13167.318
twotap_fine,3751.628,3751.62,0.23,3752.196,2.009,-0.008,0.568,0.01,0.568,12915.039
twotap_fine,3999.837,3999.66,0.29,3999.847,2.211,-0.177,0.01,0.177,0.01,12666.829
twotap_coarse,3999.837,3999.72,0.22,3999.847,1.666,-0.117,0.01,0.117,0.01,12666.829
twotap_fine,4248.047,4248.04,0.24,4247.498,2.202,-0.007,-0.549,0.01,0.549,12418.62
twotap_fine,4500.326,4500.32,0.24,4500.255,2.213,-0.005,-0.07,0.01,0.07,12166.341
twotap_fine,4748.535,4748.56,0.25,4749.183,2.119,0.025,0.648,0.025,0.648,11918.131
twotap_fine,5000.814,5001.16,0.27,5000.664,2.365,0.346,-0.15,0.346,0.15,11665.853
twotap_fine,5249.023,5249.0,0.23,5249.592,2.386,-0.023,0.568,0.023,0.568,11417.643
twotap_fine,5501.302,5501.28,0.25,5501.072,2.438,-0.022,-0.23,0.022,0.23,11165.365
twotap_fine,5749.512,5749.52,0.24,5750.0,2.445,0.008,0.488,0.01,0.488,10917.155
twotap_coarse,6001.79,6001.8,0.23,6002.757,2.011,0.01,0.967,0.01,0.967,10664.876
twotap_fine,6001.79,6001.8,0.24,6002.757,2.547,0.01,0.967,0.01,0.967,10664.876
twotap_fine,6250.0,6250.0,0.7,6250.408,2.145,0.0,0.408,0.01,0.408,10416.667
twotap_fine,6498.21,6498.22,0.26,6498.06,2.557,0.01,-0.15,0.01,0.15,10168.457
twotap_fine,6750.488,6750.42,0.26,6750.817,2.435,-0.068,0.329,0.068,0.329,9916.178
twotap_fine,6998.698,6998.68,0.27,6999.745,2.634,-0.018,1.047,0.018,1.047,9667.969
twotap_fine,7250.977,7250.98,0.24,7251.225,2.553,0.003,0.249,0.01,0.249,9415.69
twotap_fine,7499.186,7499.18,0.24,7498.877,2.657,-0.006,-0.31,0.01,0.31,9167.48
twotap_fine,7751.465,8915.18,0.28,7751.634,2.604,1163.715,0.169,1163.715,0.169,8915.202
twotap_fine,7999.674,8667.16,0.34,8000.562,2.66,667.486,0.887,667.486,0.887,8666.992
twotap_fine,8251.953,8414.7,0.27,8252.042,2.61,162.747,0.089,162.747,0.089,8414.714
twotap_coarse,8329.264,8337.32,4.63,8329.912,2.654,8.056,0.648,8.056,0.648,8337.402
twotap_fine,8329.264,8337.64,5.02,8329.912,2.737,8.376,0.648,8.376,0.648,8337.402

